Set-valued dynamic treatment regimes for competing outcomes

Dynamic treatment regimes operationalize the clinical decision process as a sequence of functions, one for each clinical decision, where each function takes as input up-to-date patient information and gives as output a single recommended treatment. Current methods for estimating optimal dynamic treatment regimes, for example Q-learning, require the specification of a single outcome by which the `goodness' of competing dynamic treatment regimes are measured. However, this is an over-simplification of the goal of clinical decision making, which aims to balance several potentially competing outcomes. For example, often a balance must be struck between treatment effectiveness and side-effect burden. We propose a method for constructing dynamic treatment regimes that accommodates competing outcomes by recommending sets of treatments at each decision point. Formally, we construct a sequence of set-valued functions that take as input up-to-date patient information and give as output a recommended subset of the possible treatments. For a given patient history, the recommended set of treatments contains all treatments that are not inferior according to any of the competing outcomes. When there is more than one decision point, constructing these set-valued functions requires solving a non-trivial enumeration problem. We offer an exact enumeration algorithm by recasting the problem as a linear mixed integer program. The proposed methods are illustrated using data from a depression study and the CATIE schizophrenia study.

==> catie_phase1data.txt <==
-5.972844571787021550e+00 5.702734597186584153e+00
-5.699187185581635617e+00 5.181258010505619183e+00
-6.688376901199106328e+00 5.088132791801736943e+00
-6.086762231720911132e+00 5.340779890654044237e+00
-6.733665390997359168e+00 5.634903267111848635e+00
-6.685834102823463354e+00 5.732980716489404216e+00
-6.739321471929784479e+00 5.231167108200807547e+00
-5.250951729841204951e+00 3.205648987612097045e+00
-6.179042435934206878e+00 4.712045027118133333e+00
-5.895721176569935551e+00 5.210072728789636898e+00
-5.932762150119827993e+00 5.586863508328768546e+00
-6.860104434822801522e+00 5.323524336565419901e+00
-6.352112483718343583e+00 5.705981868850940941e+00
-6.218949514737317941e+00 5.407493491490409809e+00
-6.789564381901215029e+00 5.405874887052654287e+00
-6.522101423342888893e+00 5.807439917027267029e+00
-6.500889568415757935e+00 5.817559406703729508e+00
-6.824026088848782479e+00 5.217380047897208328e+00
-6.384535107431915435e+00 4.070455086741617379e+00
-6.756786914636606411e+00 5.218019870521288794e+00
-5.920605741273405442e+00 5.205076366709693758e+00
-6.630221071099910546e+00 5.707534709145246410e+00
-6.825444130281894672e+00 5.492726998744249300e+00
-6.800008025916554288e+00 5.511476321760667929e+00
-6.208825403653492003e+00 5.385456233321296082e+00
-4.897354480439872759e+00 2.322641920789383363e+00
-5.949188636885352821e+00 4.670325254427101669e+00
-6.911422125201426070e+00 5.302177251375674416e+00
-6.615818688015366433e+00 4.604954324439791691e+00
-5.241413021244895276e+00 3.023774929402843981e+00
-6.837321864366444402e+00 5.436940260914635559e+00
-5.582086255669253205e+00 3.964505936409963738e+00
-6.752229638191266758e+00 5.305397244844588300e+00
-6.437437558532423054e+00 4.493651048166732664e+00
-6.832255196092376082e+00 5.385157075905070201e+00
-6.101546089865664158e+00 3.394919273783777669e+00
-6.331358690188551464e+00 4.253600408707477243e+00
-5.483261342253271664e+00 3.277026371443042763e+00
-5.281920958076455008e+00 3.342437397071542193e+00
-6.830910962224152172e+00 5.378397366017441783e+00
-5.270584801161760424e+00 3.411820687540604524e+00
-6.650910901301884337e+00 5.738930985222026493e+00
-6.720320423070788252e+00 5.146637265246408077e+00
-6.843456305683389473e+00 5.364088770720879751e+00
-6.375122577882166297e+00 4.228451368089938711e+00
-6.268481356976536745e+00 5.563786805942967817e+00
-6.725960339471470206e+00 5.068813319759954084e+00
-6.474251778813538749e+00 4.221270247845637869e+00
-6.417913926863803908e+00 5.549452675515475164e+00
-6.113784842322729673e+00 4.995186922904789384e+00
-6.823075512626985528e+00 5.324641330205153622e+00
-6.581752977865363619e+00 5.744742276230091704e+00
-6.812300449627244348e+00 5.420763048484868563e+00
-6.056664311747638862e+00 4.824589427527076424e+00
-6.889506898377504740e+00 5.322893427288811097e+00
-5.370864152901177135e+00 3.237104332831922449e+00
-6.789104129469208715e+00 5.369534136775058641e+00
-6.620612058151181145e+00 5.362128876083165352e+00
-6.512794941687559458e+00 5.731591055587159644e+00
-6.646606324100460483e+00 4.794306326523830819e+00
-6.024126077308167737e+00 5.690324231077219963e+00
-6.472876628327441040e+00 5.380684369359723718e+00
-6.713982248631566563e+00 4.749103644584451445e+00
-6.180410090456604166e+00 4.679263256088471934e+00
-6.891321069911768404e+00 5.324030513108144902e+00
-6.568554662913200559e+00 4.808685831493562546e+00
-4.445439401145378611e+00 2.962762195395963971e+00
-5.224047602126972834e+00 3.000424079245362918e+00
-6.580570102846138525e+00 5.762991457639287773e+00
-6.759270725743249386e+00 5.320028396827513717e+00
-6.786006105208244321e+00 5.321177106927180489e+00
-6.522601269699777049e+00 5.592652699902703972e+00
-6.070220161655214497e+00 5.855996800523698198e+00
-5.725031017868190020e+00 3.906490569479387887e+00
-5.383159636754257349e+00 3.396241370986665231e+00
-6.755203880798049454e+00 5.235640869060901537e+00
-6.102074182859951179e+00 5.013778443440383370e+00
-6.236587688521467499e+00 5.113458709047289830e+00
-6.155925980119150154e+00 4.707427919596092636e+00
-6.885016516899995054e+00 5.393280124088153826e+00
-6.756565118627619881e+00 4.842910295247229158e+00
-6.773749025965088322e+00 5.414567048787368719e+00
-6.151961395392916643e+00 3.591906324953065166e+00
-6.041327983714182892e+00 4.701888455588342453e+00
-6.847598550505708204e+00 5.556562494780507677e+00
-6.757988867530926314e+00 4.710427743861920646e+00
-6.133654621777139937e+00 5.100130477091845194e+00
-4.472673586848557647e+00 3.049538975073424751e+00
-6.775007793580684279e+00 5.391513051535579137e+00
-6.569092747993892090e+00 5.707744069059280889e+00
-6.365211729601156776e+00 5.668384852707884392e+00
-6.734302244753550326e+00 5.185213464832028052e+00
-6.715183077063102246e+00 5.395354684488893326e+00
-6.787106440244272676e+00 5.181053294803422915e+00
-5.305148576142102002e+00 2.946779612390447056e+00
-6.291605579787770353e+00 5.627443384238318913e+00
-4.483461863939453451e+00 3.003632727876208719e+00
-6.790279408713033149e+00 5.133421683841444150e+00
-5.233963758343449513e+00 3.258628140997203104e+00
-6.765038297319165395e+00 5.016755145399361737e+00
-6.014544225019079704e+00 4.647529376601845286e+00
-6.229835329541643318e+00 5.451931177363249503e+00
-6.854672950088215089e+00 5.256531298126070340e+00
-6.173852641736260694e+00 4.729510296301228323e+00
-6.576715725886529640e+00 4.464071212711708370e+00
-6.624573394713920038e+00 5.612710526421800239e+00
-6.622344890779956472e+00 4.821649314021676958e+00
-6.146117287416359432e+00 5.840819821321183269e+00
-6.342636217043903457e+00 5.712109650480041267e+00
-6.602600809513390345e+00 4.652208773666295372e+00
-6.779653019728925756e+00 4.876373057340622097e+00
-6.847196504309295051e+00 5.420982166026899307e+00
-6.880695807128631714e+00 5.178475820480599623e+00
-5.392584048872350877e+00 3.398482787393501070e+00
-6.881687147554032435e+00 5.371223716750506583e+00
-6.565715810952042375e+00 4.430801752890904055e+00
-6.498235947794810841e+00 5.775673940945829088e+00
-6.623563452391337592e+00 4.968017319266525789e+00
-6.285414015595236492e+00 5.444036958013786176e+00
-6.703317185111131948e+00 4.725474721652897614e+00
-5.279982663152949840e+00 3.248279556608952845e+00
-6.428575954063333597e+00 4.012244664544706296e+00
-6.880082434135303515e+00 5.153000187553057998e+00
-4.398671259665519528e+00 2.494760682289008713e+00
-5.900945340212132351e+00 5.703682691581033026e+00
-5.932382726236795634e+00 5.198088635512426947e+00
-5.730788998820585789e+00 5.681645257205651944e+00
-6.839695907690781951e+00 5.093819161194307554e+00
-6.636655477183822427e+00 5.625885861749942762e+00
-6.235007171973848017e+00 4.720948624029581708e+00
-6.732875775708706101e+00 5.654286682267485986e+00
-6.739990995493513992e+00 5.048444427580388805e+00
-6.759938036504365755e+00 4.814275213474132897e+00
-5.778499555051681114e+00 5.669509659609403229e+00
-6.265667397234281566e+00 5.418006903857587986e+00
-6.595162134650323082e+00 4.626194441035224258e+00
-6.586833092369886344e+00 4.414460511237692231e+00
-6.489958550040711316e+00 4.256613351858867134e+00
-6.649462741307388569e+00 4.713782064299898877e+00
-6.370797841468416323e+00 5.687017805643254320e+00
-6.327323981332867220e+00 4.229462653337950684e+00
-4.541198520814461403e+00 2.918979331509383712e+00
-5.645984453312479445e+00 3.956667743275744442e+00
-6.160875312781712410e+00 4.946711740689202941e+00
-5.369416087928129855e+00 3.273538019581614833e+00
-6.716132791225788878e+00 5.596858027528750057e+00
-4.250393703513154264e+00 2.565682710010065648e+00
-5.423537760562311405e+00 3.202926324990379214e+00
-6.593365761009280845e+00 5.720119839951387064e+00
-6.525921273449753812e+00 5.666112521480844322e+00
-6.450469894373114244e+00 4.597989094602123572e+00
-6.662178998794388463e+00 4.954718309186038283e+00
-6.285318711138415892e+00 3.896452377230154696e+00
-6.505633245096163364e+00 4.623107092669602736e+00
-6.772679916895796737e+00 5.461243435283424930e+00
-6.552180289029607252e+00 4.488087419695872882e+00
-6.593683494670841583e+00 4.788481662594417543e+00
-6.450225576385648196e+00 4.236221742618070607e+00
-6.301531891085602410e+00 5.660794762006887026e+00
-6.585380047560107641e+00 5.689355865831984715e+00
-6.689985616419775738e+00 4.830369720661902733e+00
-5.311617672371312437e+00 3.210670739244932292e+00
-6.530014798703291490e+00 4.464100689616433471e+00
-6.620122613348669915e+00 5.027885121952532899e+00
-6.160417494887624912e+00 5.019249523024210902e+00
-6.764327658805342480e+00 4.944487063396618254e+00
-6.368298117738547148e+00 5.853285417418938152e+00
-5.761380582835698760e+00 5.391923672791342881e+00
-6.680587357448686703e+00 4.654253179191133682e+00
-6.634982691114785780e+00 4.898581881704515695e+00
-5.858950455672911062e+00 5.208757120826664533e+00
-5.912033653822632573e+00 5.224580641872186959e+00
-6.722870341871455935e+00 5.471911591002676545e+00
-6.465793115280334291e+00 5.722533861639444552e+00
-6.415052615543856973e+00 4.481751188846747169e+00
-6.126886075290002509e+00 5.076884537983683998e+00
-6.667868982121660792e+00 5.645214361811348169e+00
-6.577680349687341277e+00 4.800795941392458133e+00
-6.576854012477284073e+00 5.645227376563305199e+00
-6.754525432189453227e+00 5.206313356405463111e+00
-6.765965335350415444e+00 5.580493058406187146e+00
-5.437085061883323078e+00 3.126877683496768867e+00
-6.689130167295473939e+00 4.962302817666810029e+00
-5.773748768863356418e+00 5.092039435361773059e+00
-5.221504554880837645e+00 3.337859182455297002e+00
-6.684613126516850912e+00 4.626429026768562380e+00
-6.784221842258858715e+00 5.542509410532542091e+00
-6.533605652692457966e+00 4.505304314026922441e+00
-6.588781289340161607e+00 5.692569130411666123e+00
-5.412643907392194365e+00 3.122987871866495624e+00
-6.866752538805215522e+00 5.330339626277705634e+00
-5.930921460139629176e+00 5.217174473138690871e+00
-5.717786556277530963e+00 5.576435023246808953e+00
-6.361471096312342866e+00 5.864621837156217765e+00
-6.630868190128822448e+00 5.280758884743896431e+00
-6.346619292786030542e+00 5.668969486474296104e+00
-6.802235705981630076e+00 5.457828484517921908e+00
-6.748613381954641000e+00 5.442351916785209909e+00
-6.536451947127901008e+00 4.456077033075761307e+00
-5.283413123554325352e+00 3.249390513531377422e+00
-6.166765323163389212e+00 5.015119068303569350e+00
-5.931731935995657068e+00 4.985274238884841225e+00
-6.019947688223794557e+00 4.877229614319393391e+00
-6.653838502345891470e+00 5.627774796864606799e+00
-6.801601298707339538e+00 5.397735358981023523e+00
-6.269677516365234737e+00 3.503743565416336025e+00
-6.773535595651281938e+00 5.329298903320157876e+00
-6.709884528414235660e+00 5.158606054711722066e+00
-6.426276416442263439e+00 4.189807637601798973e+00
-6.696501174824263103e+00 4.715058409986134791e+00
-6.517677546341630546e+00 5.762324318872327211e+00
-6.726339784238746233e+00 5.682096792786317963e+00
-6.725656930069987993e+00 5.043200898353344286e+00
-6.758166735196695640e+00 5.308629862813823763e+00
-6.347298165254883884e+00 4.065505518021314657e+00
-6.273585438158775673e+00 4.665095545932199883e+00
-6.831644890777937462e+00 5.352087054242716135e+00
-6.532539918543619706e+00 4.623508885905806665e+00
-6.175196412617040664e+00 5.028205023119216577e+00
-6.778383905027752121e+00 5.136380861186882640e+00
-6.856925431202995469e+00 5.290123968507039365e+00
-4.532987620780929205e+00 2.997545667193563190e+00
-5.340509477120036763e+00 3.188402999296318541e+00
-6.559466679764483388e+00 5.159783307306984312e+00
-6.151442437381845707e+00 4.948556425552379068e+00
-6.618991685711563377e+00 4.606006554580996948e+00
-6.853398103192802182e+00 5.319571143401120139e+00
-6.758384031513372747e+00 5.030093121742364559e+00
-6.710907072864387146e+00 5.490252069889102415e+00
-6.716509021887304698e+00 5.479128050492327873e+00
-6.422462896666260690e+00 5.439528437680667849e+00
-6.717449569773364715e+00 5.616565268524372101e+00
-6.004169256157169343e+00 4.897098982622608787e+00
-6.729183914919559584e+00 5.340443408843370321e+00
-5.753555946847072278e+00 4.003361093228654966e+00
-6.479065103483293342e+00 5.824172186544231522e+00
-4.515407103982923331e+00 2.902319446406977477e+00
-6.697890912395067176e+00 5.688571157326201444e+00
-5.566377980152466876e+00 3.976087702115247424e+00
-6.506965945057828549e+00 4.503795600875925231e+00
-6.563362745205466808e+00 4.498900076229681133e+00
-6.507192213842486694e+00 4.572146298706993406e+00
-5.806152034146279561e+00 5.154842566196325748e+00
-5.220217924287027245e+00 2.624048073363063338e+00
-6.873629008349581682e+00 5.387448642825937384e+00
-6.501659533404193780e+00 4.503872285257145336e+00
-6.371455238908865226e+00 3.919134445475080497e+00
-5.972814495266305812e+00 5.184024271327711375e+00
-6.315069391269943821e+00 3.898400888267833153e+00
-6.563192664442226487e+00 4.464175355595092043e+00
-6.598159317326306450e+00 4.886563228144524373e+00
-5.374090473729609130e+00 3.215446362840470584e+00
-6.685062569462118631e+00 5.709455145314372260e+00
-4.593407274807361773e+00 2.897927236127401329e+00
-6.052277545900793143e+00 4.980215260313240577e+00
-4.549254891232223486e+00 2.984749093331870995e+00
-6.928160922602387473e+00 5.350301710417276979e+00
-6.415772931515959954e+00 4.754956250159043663e+00
-6.422730076225064977e+00 4.334051058979557780e+00
-6.623417350369891210e+00 5.693165793665372121e+00
-6.864989234263319418e+00 5.100532859840630096e+00
-6.305790749317225163e+00 5.507446005668466427e+00
-5.915907828820550662e+00 5.103426287941488226e+00
-6.034316482028600603e+00 5.152406030163771078e+00
-6.332998086298417206e+00 5.458644881195706233e+00
-6.604952945180144752e+00 5.594150296490202123e+00
-6.107580569562401251e+00 4.640939303255052550e+00
-6.768819684748962118e+00 5.494303420226049894e+00
-6.408755432039257016e+00 4.223961824681882860e+00
-6.750320072844004926e+00 5.138507530928379197e+00
-6.148810129909037414e+00 5.848594231525016340e+00
-6.813120886456118797e+00 5.424115327577329282e+00
-6.313033795448149021e+00 5.497374256210665777e+00
-5.282530378086377709e+00 3.159163292185205307e+00
-6.318473048459068764e+00 5.859685965393527596e+00
-6.815364809148050540e+00 5.466828021737551779e+00
-6.798713114570190896e+00 5.447244606657491772e+00
-5.801068782560321324e+00 4.457737862322964872e+00
-6.561000233082836530e+00 4.235090554745543301e+00
-6.217754985891133401e+00 5.315035551593474850e+00
-5.122295829222125008e+00 2.596597417442332301e+00
-6.560506830589091010e+00 4.754897029438424738e+00
-6.894265022575709168e+00 5.384466635131129664e+00
-6.404780169502927833e+00 5.836025430518056112e+00
-5.448219040195183993e+00 3.255697715635800904e+00
-6.703254095880367913e+00 5.183671775637947121e+00
-6.695324812713664642e+00 4.689529929169005129e+00
-5.325816062848744536e+00 3.409152494411660683e+00
-6.600085825773092552e+00 4.772881281155004984e+00
-6.283678804238505222e+00 4.725641621762829203e+00
-6.467040776643429467e+00 4.442149228898859548e+00
-6.751606834663533618e+00 5.410439299837300098e+00
-5.693963351043052512e+00 5.704081723430036277e+00
-6.674104852937063015e+00 5.481919154029696983e+00
-6.281744103022077752e+00 4.233101685147051541e+00
-6.722258449311226514e+00 5.218701190468177487e+00
-6.152869134555416508e+00 4.998982558243255880e+00
-4.323926308151584408e+00 2.935031483143930586e+00
-6.745588068225686129e+00 4.741793040936801873e+00
-6.343126288650026368e+00 4.254705950059417319e+00
-5.366162271870607015e+00 3.370633403633100045e+00
-6.176762234954267683e+00 3.528822414726864309e+00
-6.605998826350003128e+00 4.905304490679732510e+00
-6.824668143482952587e+00 5.384277821250986307e+00
-6.583642446056188646e+00 5.714308280739484047e+00
-5.983745779610231352e+00 5.142246316010794516e+00
-5.969664006940391232e+00 5.156792248736181250e+00
-6.298681264557828285e+00 4.152328800392901087e+00
-6.743109413259901430e+00 5.261886468233885950e+00
-6.608539863839325790e+00 5.149459126614818416e+00
-6.657218313135288668e+00 5.213881455621223182e+00
-6.566782508554510400e+00 5.760104943623737483e+00
-5.793873699512658959e+00 5.558112038571675129e+00
-5.340354907193145095e+00 2.937550239992383183e+00
-5.419452688837779419e+00 3.139274422734491310e+00
-6.808192102070506735e+00 5.298917254013634448e+00
-6.780272602924043213e+00 5.315926913965437706e+00
-6.528380926677826324e+00 5.666892195008955468e+00
-5.912328464889412771e+00 5.213745892669198412e+00
-6.812921130978907058e+00 5.522643955348783606e+00
-6.803574420069054440e+00 5.437462632292024978e+00
-6.221928355187174020e+00 5.305495146429652920e+00
-6.650928069302949552e+00 4.842158109645978925e+00
-5.965837995685163264e+00 5.496527280507166324e+00
-6.049356987889993320e+00 4.815763361612724225e+00
-6.804274397325016821e+00 5.582920595132772945e+00
-5.467537755872442062e+00 3.325731540233075378e+00
-6.430860518518827007e+00 5.420088613244690379e+00
-6.125798013221213978e+00 3.456673869164024637e+00
-6.715432241345553166e+00 5.238577670682516896e+00
-6.390008406294242604e+00 5.826944046920647935e+00
-6.792644705938968741e+00 5.136048420699495409e+00
-6.910231551642908698e+00 5.281004923367294879e+00
-4.479669385499633449e+00 2.928102877983935315e+00
-6.514144835657631916e+00 4.177225171884188626e+00
-6.874952813364174631e+00 5.248577560857192736e+00
-6.683324099331215962e+00 5.596579713155325209e+00
-6.787131909006532737e+00 5.339109682322103367e+00
-6.172661393055250301e+00 5.790396685987090564e+00
-5.976991234612356152e+00 4.664135811868511894e+00
-5.905669778094207345e+00 5.206483447990233770e+00
-6.825739038433923156e+00 5.239898840494817023e+00
-5.903526890548988604e+00 5.238387145607376283e+00
-6.591743399433880768e+00 5.624181190859342649e+00
-5.992289336769630381e+00 5.082682273153309893e+00
-6.482800515624106197e+00 4.233166888928902694e+00
-5.770151588661562414e+00 5.191850079832171616e+00
-6.782084427936524662e+00 4.947927370121277590e+00
-4.820360882785479362e+00 2.340651876528966113e+00
-5.738875714178092835e+00 5.686592926905323253e+00
-4.375027388373723625e+00 2.524904189813298672e+00
-6.810664696220143810e+00 5.420451694823878341e+00
-6.386801146164771126e+00 5.561586986618703321e+00
-6.837174336817909648e+00 5.131073342428980055e+00
-5.855715423939784614e+00 5.603402092231579701e+00
-6.746007789194933935e+00 5.624711786485807608e+00
-4.846325524674398366e+00 2.340672287388752437e+00
-6.631178747496775827e+00 4.853751297621599292e+00
-5.305211907676095962e+00 3.247184872380771026e+00
-6.684668646604578157e+00 4.885401738950442052e+00
-6.729250069092600484e+00 5.424186865002599944e+00
-5.896716012774405158e+00 5.196444976581926056e+00
-5.091268599503294467e+00 2.982945186743549471e+00
-6.076410204683469374e+00 5.334938935933841719e+00
-6.856558447871819340e+00 5.408176393962580875e+00
-6.434152189145365242e+00 4.296688305928785923e+00
-6.800609482121686256e+00 5.272945600094583796e+00
-6.521024512149580232e+00 5.738615777738601764e+00
-6.575033309528265590e+00 5.683869355131431433e+00
-6.523849414188646278e+00 5.737463593042306798e+00
-6.773533941732964081e+00 5.612434654136631451e+00
-6.415743047322862935e+00 4.404450090575974031e+00
-6.558882503310940137e+00 4.859153768466835999e+00
-6.811119849523620928e+00 5.407969055816025161e+00
-6.771341803310491514e+00 5.021198624870876870e+00
-6.743680118083545949e+00 5.313637386698989218e+00
-6.353544946731318532e+00 5.767261397219005659e+00
-6.741465608211896665e+00 4.760589517404042681e+00
-6.626883680117828135e+00 5.587137284356984424e+00
-6.370934866793106721e+00 4.011323117593786236e+00
-6.115655134971134999e+00 5.063859889565954120e+00
-6.783516616446263470e+00 5.146860235407469730e+00
-6.525170201324044683e+00 4.495381275384310982e+00
-6.643104434688524407e+00 4.469969608942868433e+00
-6.611692480627880286e+00 5.701280349548369486e+00
-5.887868546709341899e+00 5.236035507596220384e+00
-5.820671124738154845e+00 5.138605937428337711e+00
-6.742070469014123546e+00 5.179155451094146656e+00
-6.521850132250904153e+00 4.708789756826593731e+00
-6.043800972575354535e+00 5.296040662070613081e+00
-6.696252854204146843e+00 5.475821257974509138e+00
-6.092544775660556411e+00 4.920394795940964627e+00
-6.436632987312293608e+00 4.220245480076066258e+00
-6.564900679212570367e+00 4.880651567429136861e+00
-5.786666173635893529e+00 5.143026186477396067e+00
-6.922749249057460474e+00 5.281212118622743645e+00
-6.668784287327767402e+00 4.466818332354495880e+00
-6.901516513539874609e+00 5.351306358315408573e+00
-6.616714611901244325e+00 4.466520819462378000e+00
-5.834607696489428008e+00 5.626996360981568301e+00
-6.149577242050810355e+00 5.747489885093287398e+00
-6.397601754962565224e+00 5.636037117070252123e+00
-5.813159327502660290e+00 5.093726781814595483e+00
-6.238430817262766936e+00 4.004395678947151538e+00
-6.675176626128646262e+00 5.210046778985471860e+00
-6.751896334073208550e+00 5.335987047976743725e+00
-6.658398522105244410e+00 4.887364722096705805e+00
-5.925104454439548363e+00 5.097103202506193753e+00
-6.722158291140075903e+00 5.370364319841062439e+00
-6.791120569057412126e+00 5.478882068059146349e+00
-6.821383846208149748e+00 5.373112234173557766e+00
-6.357203837192415108e+00 5.580160468079892411e+00
-6.341373720920785217e+00 4.224154565578096765e+00
-6.762071952887296789e+00 5.237168314560889826e+00
-6.815489487544709846e+00 5.358394461362038896e+00
-6.233908087552904931e+00 3.485965961200690799e+00
-4.895252569391161046e+00 2.315337132290729016e+00
-6.311810410881150801e+00 5.894798793292739703e+00
-6.797211301387648064e+00 5.438229278483518669e+00
-6.222050669792466238e+00 4.007326140073647736e+00
-6.693492371290574283e+00 5.635851557763860598e+00
-6.834882007830657358e+00 4.849810709958159549e+00
-6.860311340595714569e+00 5.244533695398686746e+00
-5.957905691299103523e+00 5.166196517118976317e+00
-6.571102810048103038e+00 5.732280509018625736e+00
-6.116246957651100047e+00 5.474469587543339344e+00
-6.708453823809193750e+00 5.195515022056991228e+00
-4.878624108295255724e+00 2.312080993428956788e+00
-6.181773198357433330e+00 4.994934271166371786e+00
-6.738987797518319667e+00 5.630278474628436669e+00
-6.537082327955815231e+00 5.755875517598184388e+00
-6.843203635753908998e+00 5.353025227173880296e+00
-6.669091881069235228e+00 5.320706198015752619e+00
-5.146625439381708134e+00 2.982771593430829427e+00
-6.883382114964959442e+00 5.295631086709406077e+00
-6.839833254973981980e+00 5.537236512534576605e+00
-5.695992448664469521e+00 3.994911039317617707e+00
-5.833498979305389298e+00 5.108291388070096417e+00
-6.588103768187977494e+00 4.421265960001871775e+00
-6.679113766643098415e+00 5.406484578270482899e+00
-6.752477302249133118e+00 5.386444486385205010e+00
-6.128991219993338291e+00 4.970827118349212981e+00
-6.697592881405753928e+00 5.221939574723766242e+00
-5.299849427611064812e+00 3.277149934948159427e+00
-5.385085464001917899e+00 3.193788420221139290e+00
-6.152869134555416508e+00 4.998982558243255880e+00
-6.672878024346360348e+00 5.514313026131919315e+00
-6.139984453955236177e+00 4.952923828301415199e+00
-6.834203561807669303e+00 5.219507208323967973e+00
-6.549898228274926737e+00 4.862644567320021594e+00
-6.646606324100460483e+00 4.794306326523830819e+00
-6.640099674525131945e+00 5.113995220444763845e+00
-6.839544973508921544e+00 5.244270544807612566e+00
-6.812376984927070112e+00 5.509530186094384163e+00
-6.373410262695998085e+00 5.823124258982350199e+00
-6.349739901342445592e+00 5.828226422095582393e+00
-5.814650146898202365e+00 5.124519302036997459e+00
-5.898299710242127958e+00 5.061450645845873453e+00
-6.372590417872601165e+00 5.655511252490551755e+00
-6.459552749171180608e+00 4.095190474871429842e+00
-5.952019926342089207e+00 5.120504460323953566e+00
-6.734856527556715378e+00 5.241553884040605737e+00
-5.748653409533744707e+00 3.885872898767665617e+00
-6.689477004835808316e+00 5.511368125851134891e+00
-6.818911152974507672e+00 5.450676467550678694e+00
-6.908531305978982573e+00 5.146525823013174517e+00
-6.699350245477532440e+00 5.004676541942373547e+00
-6.746707924883011742e+00 5.241349823969578381e+00
-6.269885136573989826e+00 5.680565480210876927e+00
-6.342304014437615933e+00 5.478165503351480226e+00
-6.431540422164687243e+00 4.763654514286134400e+00
-6.671405235187990002e+00 4.639433952338684719e+00
-6.648375283686661419e+00 5.116625458422571882e+00
-6.378210284593919255e+00 4.264290213977950827e+00
-5.995986083614923245e+00 5.338555711943040905e+00
-6.706509014268917213e+00 5.038155680793913405e+00
-6.263638436751378435e+00 5.800813718417828113e+00
-6.678189841441707131e+00 5.529854630458856946e+00
-6.881190361801174049e+00 5.347944428995219823e+00
-6.870609098185028074e+00 5.421009122338730890e+00
-6.078015553656726411e+00 3.349222237065838215e+00
-6.778712216331854279e+00 5.105092900972433512e+00
-4.539402474007303567e+00 3.051725281294828562e+00
-6.786888812807731597e+00 5.413967734868602832e+00
-6.662671025156797100e+00 4.639125865518511915e+00
-6.391920235970019348e+00 4.259372788266837517e+00
-5.928165685979621458e+00 5.230993108462794083e+00
-6.830977652142237844e+00 5.537126662446834047e+00
-6.671304067199841370e+00 5.672265494480331682e+00
-6.647897165022143895e+00 4.758151849890289498e+00
-6.664759968169931881e+00 5.251861149104765758e+00
-6.833469136476665540e+00 5.132089295880820856e+00
-6.683427203128815108e+00 5.507754374770037487e+00
-6.737575711066526196e+00 5.505309464461866753e+00
-6.599000681100932297e+00 4.687505740224455764e+00
-6.487115109812904734e+00 5.842499209394265591e+00
-6.763780287398802216e+00 5.328843140975475734e+00
-6.744495741871489258e+00 5.558216102194613484e+00
-6.443893986845537825e+00 4.729552201292680280e+00
-6.738860946089630488e+00 5.124274235715581938e+00
-6.495401983990092276e+00 5.614841835412715199e+00
-6.577599704837552963e+00 4.853946778909595139e+00
-6.815214695357440178e+00 5.479052196173331168e+00
-6.609761542868412221e+00 4.932245450172882073e+00
-6.369738850957915588e+00 4.115048791044014109e+00
-5.919121558674746097e+00 5.216489516061198373e+00
-6.580431824071482083e+00 5.682267535186802832e+00
-5.920482315436785825e+00 5.050392975947843865e+00
-6.876239081977360001e+00 5.477931113547128916e+00
-6.169942620892243212e+00 5.528859776436622298e+00
-6.186284928058157107e+00 3.538644486729449312e+00
-6.803526595496904861e+00 5.399578251705221987e+00
-6.488371812490328239e+00 5.620331908906234020e+00
-6.756525110102387544e+00 5.245100271136291070e+00
-6.792609257836616621e+00 4.807475934605932366e+00
-6.392177219363446738e+00 4.057275694832856772e+00
-6.655303940186470868e+00 5.395448437689434940e+00
-6.707231392740752085e+00 5.322308074005796641e+00
-6.469274217920371939e+00 5.757797298057994340e+00
-6.605940266250584614e+00 5.728863161393650927e+00
-6.412221847085774584e+00 5.641318739870705201e+00
-6.165724713199779217e+00 4.975159599587946957e+00
-6.616109584960085499e+00 4.809570397872413139e+00
-6.199904025212390479e+00 5.525216258066759423e+00
-6.649393540467670505e+00 5.738938796129993136e+00
-6.750394880159632294e+00 5.622585210313431503e+00
-6.822791799242125421e+00 5.016760678362050641e+00
-6.644647711926339184e+00 5.561218835443902719e+00
-4.531859662274499101e+00 2.878915649650519271e+00
-5.630927698743604992e+00 5.547943624927007988e+00
-5.395395568411743170e+00 3.246052173164848398e+00
-6.129436011191671696e+00 4.606661918368043729e+00
-6.357817118006281021e+00 3.980366952002665215e+00
-6.899340860853882873e+00 5.303605582194599322e+00
-6.881909263541672317e+00 5.196206216342389439e+00
-6.896991749343328593e+00 5.313105617989332785e+00
-6.743367935250915934e+00 5.189158876303810786e+00
-6.488898403968121897e+00 4.474536721949860407e+00
-6.573406505944930700e+00 5.682334253787821865e+00
-6.165095512928175481e+00 5.134262918244111518e+00
-6.427024232011234517e+00 4.039900951500690951e+00
-6.036604872289686341e+00 4.875379355192471564e+00
-6.078045133076415141e+00 3.395809686555860907e+00
-6.631745213050692200e+00 4.511249635001558289e+00
-6.796210435400041661e+00 5.404791734257141655e+00
-6.596386784419493665e+00 5.254899423266461866e+00
-5.846922405730921923e+00 5.102516062366781568e+00
-6.798529289525532704e+00 4.971799580563597942e+00
-6.673214145427039057e+00 5.391854192853891448e+00
-5.780418039744887437e+00 5.514885397577103276e+00
-6.329358235618570916e+00 4.138834516745085068e+00
-6.889417803422560382e+00 5.256227595286141252e+00
-5.363471939073946260e+00 3.209319348149399787e+00
-5.110673381117493363e+00 2.976496385469410200e+00
-5.531245221393845668e+00 5.263930058524088906e+00
-6.745667131937835848e+00 5.472127900986599514e+00
-5.860891897136852435e+00 5.694913025412645879e+00
-6.722082388353982196e+00 5.036018819472744212e+00
-6.779432908242199574e+00 5.250043184710904143e+00
-6.867851057106989288e+00 5.085137739774502563e+00
-6.894996166176653674e+00 5.277630414750291266e+00
-6.514408275013678917e+00 4.284465838541976268e+00
-6.492439481607476637e+00 5.525898636383775653e+00
-6.792757526355146069e+00 5.248590565549204001e+00
-6.754529096991632287e+00 5.299605795499019223e+00
-4.460044417511539905e+00 2.989701636440901922e+00
-6.210429463961631313e+00 5.423711617329914247e+00
-5.315557703127822720e+00 3.265568169242872187e+00
-5.770359877270806237e+00 5.165971481039004942e+00
-6.851572872169853667e+00 5.428407710116832874e+00
-5.266888295064333647e+00 3.406687723109460109e+00
-6.138939356663328795e+00 5.141664766296656808e+00
-5.792664736428250194e+00 5.679200788781368914e+00
-6.869085891301111246e+00 5.223605216374537008e+00
-6.912842284434077555e+00 5.362582282330592420e+00
-6.449625250806874988e+00 4.528678441738588134e+00
-6.247927926235831819e+00 4.576799310487750461e+00
-6.636181910777281701e+00 5.581358526240183693e+00
-6.609173254663218700e+00 5.701796341204623531e+00
-6.184952250406993812e+00 3.914112700185370386e+00
-4.756589198480341452e+00 2.342715483205463300e+00
-6.415014585177374329e+00 4.220087506030491653e+00
-5.439412196409890043e+00 3.397399170564092685e+00
-6.148763175883757981e+00 4.926022162449882558e+00
-5.681351533431666212e+00 4.512979928469754043e+00
-6.347464854443089166e+00 4.191793115865934283e+00
-5.733907788705565167e+00 5.186610401089637890e+00
-6.390589661125005705e+00 4.172042626628876150e+00
-4.379369736389008949e+00 2.938609743876128277e+00
-6.722287144899709688e+00 5.059037884461968559e+00
-6.698010717961523142e+00 5.610801396209065928e+00
-6.438372351557518414e+00 4.764682934735223085e+00
-5.128025876125207105e+00 2.608943544300753814e+00
-6.397479671694924264e+00 4.063889239604996817e+00
-6.100006503743401254e+00 4.837158448937415756e+00
-5.883212183353165869e+00 5.184411205163790726e+00
-6.724303256192783351e+00 5.500067194103895218e+00
-6.151529253689517418e+00 3.790402636083605614e+00
-6.889986528419882461e+00 5.352305943580489611e+00
-6.499145769379353510e+00 4.457564738810884108e+00
-6.457958727886605743e+00 4.320340921440376292e+00
-5.962594680993575480e+00 5.174299883421198842e+00
-6.861726867212780689e+00 5.309163670862453444e+00
-6.136958048595388959e+00 4.719466127782855125e+00
-6.509112359954002613e+00 4.392546146417668496e+00
-6.218565859472761304e+00 5.485117357795946447e+00
-6.763958328760409699e+00 5.456980352799913447e+00
-6.516259748772384341e+00 5.782146942526718902e+00
-6.801634953152046137e+00 5.464429230487670708e+00
-6.527169673402895000e+00 5.610949959498281459e+00
-5.701909814559272149e+00 5.537126269750704211e+00
-6.352906987804189498e+00 3.974283542106569200e+00
-6.685329933977058658e+00 4.623817624156313144e+00
-6.206102656688344155e+00 5.840173184982749177e+00
-6.139195180631844551e+00 5.031830932582749938e+00
-5.823106266107956230e+00 5.678650956387205184e+00
-6.620410588289999509e+00 5.087226141389614043e+00
-6.754421325325196790e+00 5.291580537928769701e+00
-6.856887819435257825e+00 5.148888905547281070e+00
-5.967457647538637389e+00 4.687313031334166880e+00
-6.518757141003916900e+00 5.721887551851359888e+00
-6.711261385382215394e+00 5.082849025232903273e+00
-6.682134503438277306e+00 4.969201640883841975e+00
-6.717599018883376516e+00 4.922041180948639294e+00
-6.446390163843204846e+00 4.056589033025812085e+00
-4.554892391673661223e+00 2.945805219198316394e+00
-6.618380136541915704e+00 4.756567855193985395e+00
-6.791538292728262149e+00 5.189536392188632163e+00
-6.895509449420487158e+00 5.340195615204766710e+00
-6.501136064138066217e+00 5.659625134177570516e+00
-6.721845382726286289e+00 5.490956140331640256e+00
-5.427818863374469061e+00 3.310745626186996304e+00
-6.411883746624923219e+00 5.592610088044608574e+00
-6.429822639976308096e+00 5.835129853263808286e+00
-6.742696868845072800e+00 5.592820824332818574e+00
-6.443791634527116230e+00 5.620296603392176849e+00
-6.665580407986865907e+00 5.462564918071510789e+00
-6.392142575854791176e+00 4.613770546513347171e+00
-6.633685264950898386e+00 5.750520561835280375e+00
-6.660448597746736255e+00 5.488507333013476597e+00
-6.859284735295332780e+00 5.213059061553664719e+00
-5.628505211999311086e+00 5.605719436912700360e+00
-5.841423706776282643e+00 5.637412672648327572e+00
-6.899418715668858226e+00 5.452049923138527987e+00
-6.791247985382213415e+00 5.613002778008389981e+00
-6.822883876713149220e+00 5.143690509730991067e+00
-6.248353075097597298e+00 3.951538713824774618e+00
-5.404796418133827274e+00 3.061548085793422302e+00
-6.803162284851538288e+00 5.493032163622057595e+00
-5.467287021040448280e+00 3.284586129639606611e+00
-6.825431703673373818e+00 5.349030866488533320e+00
-6.561810803659412272e+00 5.064608281763572251e+00
-5.628455646390023048e+00 4.490912056218281379e+00
-6.150092759587039382e+00 4.744088027143327224e+00
-6.519105788929905998e+00 5.713204067607318137e+00
-6.216862179021831025e+00 4.658624336037838987e+00
-6.816482737922569868e+00 5.430480213146466895e+00
-6.599703479474626988e+00 4.891374162459172226e+00
-6.657244919250004500e+00 4.935992848454773707e+00
-6.625824478693076003e+00 5.072170798327249486e+00
-6.612297076798157036e+00 5.120184663003357173e+00
-6.415756422914995483e+00 5.855050000465457316e+00
-6.382357335333594506e+00 5.617535949865345657e+00
-6.752440392241439326e+00 5.615012186099995972e+00
-4.579402485749668017e+00 3.010909627657465393e+00
-6.771119553069382846e+00 5.275177204078261184e+00
-6.543606539759053931e+00 5.707510842804339291e+00
-6.797774252879690948e+00 5.013743306816170531e+00
-6.827364401756597090e+00 5.090252515630520946e+00
-4.433163730662357693e+00 2.773347978029871541e+00
-6.216340732500498234e+00 5.823515996924605531e+00
-6.799997221003209802e+00 5.190942296113636445e+00
-6.527789596776926828e+00 5.672551351940740005e+00
-6.655729041528843482e+00 5.638624320478371033e+00
-6.626123378363274696e+00 5.658695254734933400e+00
-6.597500710792445489e+00 5.682638800294760983e+00
-6.415052615543856973e+00 4.481751188846747169e+00
-6.805125952110969934e+00 5.286848687405690583e+00
-6.850493317581054953e+00 5.230986081661789910e+00
-6.524642858620694597e+00 5.642614838016683620e+00
-5.708956219908984053e+00 5.586376160465583496e+00
-6.750624279200039268e+00 5.290192712551206711e+00
-6.624640628713720503e+00 5.678799020524358809e+00
-6.361835281335117998e+00 5.829957571305548925e+00
-6.505947446297142278e+00 5.506782872275213236e+00
-6.830954983282637727e+00 5.407605217719996915e+00
-6.739674484088709505e+00 5.058072710919667259e+00
-6.537979981242713734e+00 5.095583838085456563e+00
-6.772806250591855814e+00 5.518640683418389870e+00
-6.416791768448575795e+00 5.826047980142774918e+00
-6.742874078545938232e+00 5.179484793196859727e+00
-6.632251943217781331e+00 5.531749161990084929e+00
-6.663467675167495941e+00 4.716283456091961312e+00
-6.663779800977010837e+00 5.380715181574998951e+00
-6.472839310457359829e+00 5.789256503882885596e+00
-6.798972332711400668e+00 5.484495883469914901e+00
-6.705240820263469459e+00 5.584943904938064918e+00
-6.290870165705896966e+00 4.132481205859800610e+00
-6.558950982851655453e+00 4.850354811325672699e+00
-6.785153483742021763e+00 5.448401474326367122e+00
-6.839691679868082019e+00 5.346523871396119176e+00
-5.183817451645140295e+00 2.790722671281152145e+00
-4.973680752251723902e+00 2.304134887845563640e+00
-6.793295702504636324e+00 5.456719229627058354e+00
-6.129496432795704663e+00 4.834926844953741920e+00
-6.485223854555385969e+00 4.404522531941157837e+00
-6.438003476471138242e+00 4.201874132393356831e+00
-5.747037637564460510e+00 3.945349923712015539e+00
-6.702792236678305926e+00 4.888506755916242952e+00
-6.655858427662522558e+00 4.520058749334392445e+00
-6.598703743526442622e+00 4.431886429171495223e+00
-6.101662278028868514e+00 5.305502571702323422e+00
-6.723362458409013698e+00 5.462803110572149734e+00
-6.638103144127072142e+00 5.172866611503149414e+00
-6.826995912520672505e+00 5.478613388101706505e+00
-6.607035408085764061e+00 5.571912775881592950e+00
-5.328528836719215178e+00 3.157161442618843239e+00
-6.135654164535338850e+00 4.980375309157565766e+00
-6.567100260803499623e+00 4.782700049785550078e+00
-6.934557023006902909e+00 5.313758693451379855e+00
-6.851796303567610380e+00 5.525003215047949112e+00
-5.200855948007841789e+00 3.005427406683221392e+00
-6.736597382017194491e+00 5.274320262547593785e+00
-5.731031031381021990e+00 3.997110571783810684e+00
-6.889498137460861926e+00 5.348572590731645704e+00
-5.405122497223672440e+00 3.328523991078746747e+00
-6.926977878907450759e+00 5.375674495903624006e+00
-6.742720863140718279e+00 5.497159690568388157e+00
-4.888906184212544304e+00 2.280630207708334467e+00
-6.098613062209935265e+00 5.825888884810051849e+00
-6.550727959245847387e+00 5.697965190999681795e+00
-6.679283468382834599e+00 4.483862896782575547e+00
-6.794362017944436616e+00 5.267680427785091268e+00
-6.813819212474143683e+00 5.442894131708804650e+00
-6.060469439116573653e+00 4.819666607829390159e+00
-6.663006049501660755e+00 5.610903603155897201e+00
-6.089291283272558530e+00 5.056294650299722804e+00
-6.820326612413140310e+00 4.928151433441509965e+00
-6.021369133410573227e+00 4.920238180006478501e+00
-6.874446848903815521e+00 5.466536929039250481e+00
-6.604911463371024638e+00 4.536718091258851615e+00
-6.782252446729629014e+00 5.252691591349883282e+00
-6.655824989111124523e+00 5.181494732921937185e+00
-6.587824841280237820e+00 4.424383029471144368e+00
-6.819142784602021834e+00 5.335348512468094384e+00
-6.710429271796996886e+00 5.477897112563994142e+00
-6.366910237899602976e+00 4.305995423828537838e+00
-4.333410989106837974e+00 2.547937811131546937e+00
-6.705470058679708245e+00 4.848497741604873568e+00
-6.685900827166690874e+00 5.469980303254303067e+00
-5.270389173810684724e+00 2.844743792642550062e+00
-6.698958081500691719e+00 5.606725770177718005e+00
-6.852976198929198404e+00 5.284900285312478019e+00
-6.461571487983107431e+00 5.843333222744483635e+00
-6.522745204735613811e+00 5.586365873825762662e+00
-5.355806752141432980e+00 3.164968962589803425e+00
-5.261884254647952730e+00 3.114041566190671517e+00
-6.639333351515148252e+00 5.647102430483272428e+00
-6.133541642792678772e+00 4.984593669420949169e+00
-4.501682020203205070e+00 2.913079558603026697e+00
-5.601660408792497492e+00 5.537355007038446075e+00
-5.297198648621957773e+00 2.932174771585142281e+00
-5.707211317229450742e+00 3.876166490959072064e+00
-5.699894439185712258e+00 3.927661014900706959e+00
-6.428400046221426578e+00 3.918467848838648848e+00
-6.349883833486387630e+00 5.644285624916900446e+00
-6.057146511462008220e+00 5.035977145078284423e+00
-6.718854373757508824e+00 5.024216069509403582e+00
-4.487847015238529025e+00 2.983512193882305041e+00
-6.776623783163131520e+00 4.911405397233412629e+00
-4.529979936023948994e+00 2.965029902502227088e+00
-6.637194615328382952e+00 4.774037527074906251e+00
-5.384029750483904309e+00 3.253009304047843386e+00
-5.314485437214131025e+00 3.175545607189850017e+00
-6.777355252948666475e+00 5.613080894175332958e+00
-5.636651231260572104e+00 5.535801924614069947e+00
-6.399606244948174094e+00 5.685903623728879808e+00
-6.674631093545968952e+00 4.628118092646225534e+00
-5.730134846662750192e+00 4.007164008911885844e+00
-6.898916691934516621e+00 5.274559052027935735e+00
-6.512397824596462215e+00 4.214593407467717157e+00
-6.896113137256563164e+00 5.276416378266119978e+00
-6.837746652616061738e+00 5.454079812516628323e+00
-6.597426758900851951e+00 5.640623608734255612e+00
-6.855417160424892131e+00 5.262080353720776316e+00
-6.716072057292336694e+00 4.986135682610932207e+00
-6.171046033210032533e+00 4.951053605037166960e+00
-6.459196036859552237e+00 5.806775291360853686e+00
-6.000112495715143268e+00 5.252030760989722324e+00
-6.804974902942348081e+00 5.543454922090560899e+00
-5.714352320892160719e+00 3.950307545364516670e+00
-4.551199749650095328e+00 2.996914737322896372e+00
-6.524421316529767978e+00 5.742938832503785562e+00
-6.343269882408208105e+00 4.222619823783130499e+00
-6.818908599209706267e+00 5.431705348788838705e+00
-6.725054248753650654e+00 5.469408687692006055e+00
-6.663652151700333093e+00 4.749132979221091233e+00
-5.967891798688228278e+00 5.156221718385179287e+00
-6.764249805502046797e+00 5.238538590006282192e+00
-6.863314919967095307e+00 5.353695513227542335e+00
-6.892733813584911218e+00 5.280091570335677886e+00
-6.705566048156569536e+00 4.977724190036756369e+00
-6.766994787685788992e+00 5.107723510769112352e+00
-6.795174376880140699e+00 5.043248364040859855e+00
-5.755550078688955296e+00 3.857706973008497187e+00
-6.665643487172076220e+00 4.767563162535026322e+00
-5.226282996132127323e+00 2.763586085279229110e+00
-6.867506724017431452e+00 5.148830419002372594e+00
-6.872741834532789085e+00 5.470024720237471882e+00
-6.774850403626601292e+00 5.454835930218795426e+00
-5.280957468566271018e+00 3.415901124383950105e+00
-6.542658835283688745e+00 4.894103100678652396e+00
-6.699546964153284989e+00 5.336014354886277289e+00
-5.396625736775774840e+00 3.359245758334242993e+00
-6.161245064862299614e+00 4.794260502182780215e+00
-5.315557703127822720e+00 3.265568169242872187e+00
-6.786675170305940696e+00 5.376266686246843562e+00
-6.364247979461993054e+00 4.146614298793185327e+00
-5.183249758125015205e+00 3.372565134658007224e+00
-6.657187015435653166e+00 5.217742740065787643e+00
-6.798528706371712360e+00 5.416340363891315235e+00
-6.403172190122234042e+00 4.620691373108904543e+00
-6.212335905157161164e+00 4.674290076810375894e+00
-6.468616480252691758e+00 5.595991514954015145e+00
-6.691399397673961857e+00 5.470136704981840126e+00
-6.091734810037735315e+00 4.975730440178566027e+00
-5.355595534949614489e+00 3.196020024204813126e+00
-6.089961702957509715e+00 4.613700071902396616e+00
-6.266676979803094127e+00 5.778207819847494875e+00
-6.156070019612258193e+00 4.760239954295716558e+00
-6.162164995311059101e+00 5.343747030347998361e+00
-6.856507872957379846e+00 5.358487960461513211e+00
-6.121683544081477635e+00 3.505769284772359384e+00
-6.479902441529858947e+00 5.669450804046284986e+00
-6.599959109733291029e+00 4.660095995009299941e+00
-5.882683463237469823e+00 5.605796105028893805e+00
-5.918951588183659851e+00 5.212523866578322895e+00
-6.489552466071799586e+00 4.248996677923916110e+00
-6.023574037771368239e+00 4.890650181348465964e+00
-6.427649816393568472e+00 3.850864595686715575e+00
-6.710552117494003710e+00 5.623235151439359925e+00
-4.425219474399142428e+00 2.993190609118489220e+00
-6.670956911325077954e+00 5.192801909269260108e+00
-6.824223004283837213e+00 5.475152481672591165e+00
-6.833059465945481747e+00 5.423887909786632378e+00
-6.806897131815773605e+00 5.378841830716474703e+00
-6.115343881593290121e+00 4.927807955655421068e+00
-5.290371910311748138e+00 3.175778870713440227e+00
-4.499646444729094696e+00 2.975623004127701421e+00
-6.725824554281416567e+00 5.303255791043071099e+00
-6.703732854413388509e+00 5.659364772746798167e+00
-6.212324301696583007e+00 4.934838893964311524e+00
-5.868608900890023961e+00 5.110928011425862394e+00
-6.283343897565686120e+00 3.949985631400398489e+00
-6.778799549340178032e+00 5.202996551140380177e+00
-5.739899994747318601e+00 5.171346102628195496e+00
-6.127143190355070601e+00 4.867398384351009355e+00
-6.315393259552678273e+00 4.022771742135603290e+00
-6.679581343583834041e+00 5.663595968520827029e+00
-6.717302002392898430e+00 5.016900850398918976e+00
-6.851888387435352001e+00 5.354537984690900032e+00
-4.571786768778892451e+00 2.973893131744617335e+00
-6.862129783261835314e+00 5.169713169356583649e+00
-6.512453588841012220e+00 5.675793940724222608e+00
-6.491823762541272913e+00 4.703573733815034075e+00
-5.498850517233520918e+00 3.238165681197884282e+00
-6.758040332200238254e+00 5.045885347776316365e+00
-6.699598707329357694e+00 5.276248977730165990e+00
-6.519200411573635279e+00 4.593479187588396684e+00
-5.349451678298976276e+00 3.222840399985045678e+00
-6.233385880879623642e+00 3.488748815766669509e+00
-6.722124214267793718e+00 5.636215641472034577e+00
-6.654271912396140465e+00 5.677919323382923267e+00
-5.714520241152371227e+00 5.567610836631253335e+00
-5.251988054472604972e+00 3.219617858813883515e+00
-6.220315235827357014e+00 5.791944799429671775e+00
-5.793661725438923327e+00 5.226703827259903790e+00
-6.407313157668511394e+00 4.303661997235369796e+00
-6.469075400414510568e+00 5.601730092777728487e+00
-5.809176178607529550e+00 5.537506016643327200e+00
-6.466350571568710848e+00 5.631693098742452719e+00
-6.857134511433329749e+00 5.146296700200959862e+00
-6.348615236273758455e+00 5.698075475541283907e+00
-6.646466921138298289e+00 5.276988998159293232e+00
-6.717892437947540429e+00 4.763975048142672364e+00
-6.212452962138982571e+00 3.454411190518584363e+00
-6.324232727433169998e+00 5.731582603773887286e+00
-6.874706861755100817e+00 5.134657066947372783e+00
-6.030545131513036949e+00 5.005978899641515767e+00
-6.485197896894518976e+00 5.716085060365298176e+00
-6.390085468000222590e+00 5.856175488964229459e+00
-6.725227390667384952e+00 5.448636505423845477e+00
-6.262202349579652605e+00 3.965286061854641275e+00
-6.092539131428111432e+00 4.991466038399842375e+00
-6.787272794811769927e+00 5.195000774243656139e+00
-6.550102174839523173e+00 5.648206117575011120e+00
-6.293956302527789148e+00 5.501964721173184358e+00
-6.696569555234233917e+00 4.837460429895095615e+00
-6.247343651491803485e+00 5.451978367539695114e+00
-6.670717244907649501e+00 5.690644565833142821e+00
-6.711230333830457084e+00 5.404352966256720237e+00
-6.662583982362448864e+00 4.787937405063569685e+00
-6.359675466371726316e+00 4.012788922075550602e+00
-6.802021892333840469e+00 5.471898172650657699e+00
-6.853095673133651644e+00 5.260051359070143207e+00
-6.719310513601485013e+00 5.151173157889896714e+00
-6.390945950128582353e+00 5.565418128378933460e+00
-6.551306004845869779e+00 4.423672828453675265e+00
-5.295557405699753417e+00 2.938003889810048008e+00
-6.598303360031536613e+00 5.746385945553864616e+00
-6.082170661683406365e+00 4.931524150646687588e+00
-5.301531910363124211e+00 3.205201344610948411e+00
-5.833533230859174523e+00 5.044791362448364680e+00
-6.647285292987376693e+00 4.809746940731688625e+00
-6.571045612523207069e+00 5.659720101373721945e+00
-6.581028146333679274e+00 4.829775214907460423e+00
-6.455050024252926733e+00 5.445460891453148378e+00
-6.872583138745696374e+00 5.231511609684190489e+00
-6.417403884175129747e+00 4.340659327699079029e+00
-6.761015544888891782e+00 5.158696964026297849e+00
-6.607720677375098717e+00 5.652372200437170591e+00
-6.881339794765992224e+00 5.412582583364478950e+00
-6.547095289192611745e+00 4.553531162376945218e+00
-6.733653987511686978e+00 5.341813509461935894e+00
-5.213268499888201291e+00 3.222029939835088896e+00
-5.797845371797137659e+00 5.536363857864834870e+00
-5.297760618742202610e+00 3.345360760045458903e+00
-6.746763009698412361e+00 5.628821604327452377e+00
-6.566556366688232060e+00 4.853534757255978604e+00
-5.914979097435875133e+00 5.251596367173831936e+00
-6.479068910872911147e+00 4.250905638432392664e+00
-6.579128955315880489e+00 4.481789984773179469e+00
-6.723971992711724965e+00 4.779750553604294794e+00
-6.325570304065593064e+00 5.879901356447803096e+00
-6.771510546136099151e+00 5.383606658225922104e+00
-5.619125168586975860e+00 3.998344254908019479e+00
-6.370621581339960926e+00 5.486393058718697091e+00
-6.708184171718102107e+00 5.157625547658145848e+00
-5.829468809866753531e+00 5.005700210626827129e+00
-6.847294925254090003e+00 5.168240017606859027e+00
-6.729117497630568323e+00 4.879911923460916512e+00
-6.389662910044194177e+00 5.629922244520432884e+00
-5.112665552826598514e+00 2.823120074720243622e+00
-6.338037786773938365e+00 5.883219021918694835e+00
-6.514500620813947762e+00 4.570948301920623180e+00
-6.840695867462940782e+00 5.414547647106140005e+00
-6.756982470932712204e+00 5.021464599865126388e+00
-5.754139202416311605e+00 4.493309257113583755e+00
-6.351071933185636453e+00 3.996621497440941084e+00
-6.427206270686554035e+00 4.464836887923279818e+00
-6.873629008349581682e+00 5.387448642825937384e+00
-6.200464635405623426e+00 5.523230885367464538e+00
-5.064724243179995256e+00 2.631274767510817014e+00
-6.832788012665474753e+00 4.961321256662309054e+00
-6.735402206050437712e+00 4.888733845574524395e+00
-6.677061749110478672e+00 5.536801194866384890e+00
-6.325856411394994439e+00 5.560796316080207191e+00
-6.759792097394992538e+00 5.508424019147589945e+00
-6.790900790264217335e+00 5.418603521837805914e+00
-6.658477643340361851e+00 5.158781671048242146e+00
-6.359812313317959820e+00 5.889909916796000289e+00
-6.674635683819829524e+00 5.210879703149743136e+00
-5.041689168665953957e+00 2.844414731572506128e+00
-6.546270703301999561e+00 5.650196369122607365e+00
-6.478851681440630728e+00 5.672661505593168840e+00
-6.164792592282580586e+00 4.882541529014602588e+00
-6.284765420732128405e+00 5.880408517856430706e+00
-6.644092377799310611e+00 4.991974363255089031e+00
-6.889986528419882461e+00 5.352305943580489611e+00
-6.781983524737526636e+00 4.998123654422734319e+00
-6.491369815742118021e+00 4.139999628975132850e+00
-6.619427239154148879e+00 5.650648778073577461e+00
-6.619431211153312233e+00 4.786025619461074854e+00
-6.722316779366920514e+00 5.008289990460415453e+00
-6.842780513584315827e+00 5.387011006361227317e+00
-6.844791683226972623e+00 5.156497981900184158e+00
-6.595900874946480030e+00 5.742297218615863841e+00
-6.778753443838951398e+00 5.611855734583222954e+00
-6.643961043854119453e+00 4.770566351209929223e+00
-6.843122585486838716e+00 5.192950202253030056e+00
-5.746892939951749213e+00 5.656197321200586714e+00
-6.560801783706082801e+00 4.528004854917789146e+00
-6.813568963322836680e+00 5.361130738587466027e+00
-6.826486458192121631e+00 5.434264135954478547e+00
-6.498887930846422023e+00 5.843716907490662749e+00
-6.589960037887976796e+00 5.771796744105419208e+00
-6.757144780957673902e+00 5.441965621678509279e+00
-6.821615093139271835e+00 5.401597156901406294e+00
-6.218483210830498820e+00 4.959940510514570633e+00
-6.670576873626515635e+00 4.847598427188426484e+00
-5.786269880229014007e+00 5.033796055107327305e+00
-6.669041752473617635e+00 5.549933231025612201e+00
-6.123469869163756130e+00 4.950780218628089813e+00
-6.669946694125357567e+00 5.202776336847527716e+00
-6.640565714931341290e+00 4.391223786921514716e+00
-6.639648071601683910e+00 5.643904129703305017e+00
-5.954818773043072611e+00 4.597907336494401420e+00
-6.800651451459458485e+00 5.413302197921094461e+00
-6.284584923604469964e+00 5.503848620750552811e+00
-5.331880912611353551e+00 3.270549149393723098e+00
-6.464511262712917983e+00 4.084011030554822952e+00
-6.325412344626087702e+00 5.380873082800079032e+00
-6.666563857937305215e+00 4.736180083129433172e+00
-6.649004070486938645e+00 5.603528723240227549e+00
-6.827591467455434326e+00 5.481054545414608015e+00
-6.232320141198172792e+00 5.290597037364097588e+00
-6.726078934265174780e+00 5.651043252089557711e+00
-6.530695341177164437e+00 4.521781998976820205e+00
-6.366930851476482189e+00 5.632430301967794151e+00
-6.855873789140829899e+00 5.361285685994239714e+00
-6.807452177979101293e+00 5.363182005885430925e+00
-6.628208573636115375e+00 4.638596908865832091e+00
-6.762542861123989724e+00 5.420365260102176563e+00
-5.684694639157001461e+00 4.051462043402029423e+00
-6.535821573409052121e+00 4.684320071294678201e+00
-6.419994171313618381e+00 5.610790014124155789e+00
-6.719473362026505470e+00 5.477871549298253484e+00
-6.689824480822466057e+00 5.594791636597193474e+00
-6.514397732435739385e+00 4.916800700692924408e+00
-6.709937101165252216e+00 4.963012198325248647e+00
-5.742348990934559083e+00 5.198039522390761391e+00
-6.066404835064929557e+00 4.578699892573784069e+00
-6.711599300703142035e+00 5.032971564168953194e+00
-6.640172004725954480e+00 4.921002053507731233e+00
-6.689448630564555742e+00 4.575698519200784631e+00
-6.536638785777157068e+00 4.652209183519293134e+00
-6.812101417248300095e+00 5.371490649219630598e+00
-4.426337306888243006e+00 2.685476517447987987e+00
-6.429052435136327404e+00 5.817999444605693071e+00
-6.472989613114521035e+00 4.464966586863425846e+00
-6.804597490447875430e+00 5.255199270949052703e+00
-6.750761444940351907e+00 5.222335963951717730e+00
-6.073369382339606659e+00 3.505118139615785111e+00
-5.841812672724202571e+00 5.123305506974105583e+00
-6.833237299657014319e+00 5.005670639207817629e+00
-6.411883746624923219e+00 5.592610088044608574e+00
-6.883499497271614587e+00 5.460270603280029889e+00
-6.653552414198131260e+00 4.557497324763602364e+00
-6.465708316975081971e+00 4.003433074634720867e+00
-6.809520275542212175e+00 5.135361662697157215e+00
-6.683060109165879226e+00 5.198556731722533186e+00
-6.080774202406672657e+00 5.021081635513162666e+00
-6.388985963040710203e+00 4.899681308817214642e+00
-6.764576438007580350e+00 5.514480581936489045e+00
-6.645734300435819364e+00 5.603676402466483353e+00
-5.825743618771738852e+00 5.255186808615444960e+00
-6.771881346888534381e+00 5.210674083508180843e+00
-6.752475728974445701e+00 5.180099541643741645e+00
-6.718064556088677364e+00 4.757560943564360656e+00
-6.092613599956919757e+00 4.962825922893362218e+00
-6.464351843693279420e+00 4.224613197253241026e+00
-5.590884471984310267e+00 3.955543911072556540e+00
-6.393760547236993830e+00 3.910712791612947825e+00
-6.796994810603479209e+00 5.191668470287279291e+00
-6.101691872210395218e+00 4.940034476198945868e+00
-6.690792616365200729e+00 5.721801272172797326e+00
-6.732577827072546484e+00 4.919670454905524792e+00
-5.193035838869917598e+00 3.256948605452340217e+00
-6.310980146267311852e+00 4.102297810338335182e+00
-6.672718088101447620e+00 5.462775676372473299e+00
-6.821154937906058535e+00 5.473438213571881761e+00
-6.221338009930121871e+00 4.680942791633334821e+00
-6.133910717429643000e+00 5.344603693523954036e+00
-6.591299333973424268e+00 4.897305683108751140e+00
-4.919957294523072733e+00 2.288255652708887311e+00
-6.753122922586101140e+00 5.454304227839759989e+00
-6.817312844638138358e+00 5.123739028860033073e+00
-6.782211775818467459e+00 5.257279751261606293e+00
-6.775982593186711256e+00 5.188672395483351352e+00
-5.826516279464755144e+00 5.217689663053189264e+00
-6.671397545882683744e+00 4.784212841638328939e+00
-6.554981707465046270e+00 5.295143433422389023e+00
-6.210549916071471444e+00 4.728382570139054053e+00
-6.163892427185714951e+00 4.697883870201774670e+00
-6.849385550767706832e+00 5.297981171329354311e+00
-6.301911563487848866e+00 4.660216324532910903e+00
-6.806207290242468844e+00 5.514856231397423869e+00
-6.400828991964800707e+00 5.836589363746249148e+00
-6.716347085389799076e+00 4.955289359214546607e+00
-6.563192664442226487e+00 4.464175355595092043e+00
-6.293093423500749850e+00 5.678046879349320619e+00
-6.126728634756133829e+00 4.705734485396305899e+00
-6.862562923795550773e+00 5.349992965298838499e+00
-6.863241411899736022e+00 5.083778744616694212e+00
-6.200201407729863945e+00 4.906768309419337726e+00
-6.402650020830719768e+00 3.871338428427538503e+00
-5.412280839015295442e+00 3.143018253456045130e+00
-6.756629573059910854e+00 4.788096424501791404e+00
-6.858722967614269805e+00 5.095949554482483990e+00
-6.685504921710375470e+00 5.664188776859422347e+00
-5.200855948007841789e+00 3.005427406683221392e+00
-6.501883000709270277e+00 4.704435052228522096e+00
-6.553477507984226236e+00 4.848071920734199125e+00
-6.402981763057027820e+00 4.246731731664148413e+00
-6.803073665724852503e+00 5.502752295026084539e+00
-6.661992057423802294e+00 5.162081569812507098e+00
-6.710217732126096735e+00 5.248947921185184384e+00
-6.758550486419380832e+00 5.529946497392352001e+00
-6.904953024230707115e+00 5.367250332070184982e+00
-6.741598433459770945e+00 4.888674133872690675e+00
-6.533247285522918446e+00 5.664659621894653441e+00
-5.247484663730006105e+00 2.945641377283120477e+00
-6.402044962891494606e+00 4.734393901903494850e+00
-6.542707005119325459e+00 4.458039500407906530e+00
-6.764710156322252033e+00 5.198505521199116686e+00
-6.062135032243574528e+00 5.011431108270961943e+00
-6.547180668414426918e+00 5.731213929686056474e+00
-6.825794051963072206e+00 5.085776151788273580e+00
-6.389175097035575845e+00 5.564436409437195863e+00
-6.450652252438999312e+00 4.596871087974243153e+00
-6.195141130028574139e+00 4.881088410680579415e+00
-6.802956092357604234e+00 5.379119737161584425e+00
-6.607609682689911779e+00 5.275320046828856135e+00
-6.244198827820014230e+00 4.691965969257644531e+00
-5.731293324499389996e+00 5.664614900634994399e+00
-5.669415768656264731e+00 5.554296935812292446e+00
-6.055944887883512706e+00 4.812074165593532626e+00
-6.658857027226176228e+00 4.870856564641023567e+00
-6.556865895320214577e+00 4.744714278191704437e+00
-5.789196600884423560e+00 5.677642131493684019e+00
-5.895494310341746313e+00 5.018943419507227333e+00
-6.451774682257607196e+00 4.139129029330725018e+00
-6.738525558933488924e+00 5.478715451264946523e+00
-6.804597490447875430e+00 5.255199270949052703e+00
-6.404879065815322292e+00 4.265536077040724905e+00
-4.454574802495670838e+00 2.738764736956813550e+00
-5.964705493398653857e+00 5.167971693052788140e+00
-6.682681119884449572e+00 5.685205658879191049e+00
-4.484108138056143389e+00 3.003347805894918565e+00
-6.624163698941373468e+00 5.722589728266356701e+00
-6.812091272120099461e+00 5.186642192645955163e+00
-6.627169377042662290e+00 5.743147624704523224e+00
-6.288237791321350301e+00 4.081477205893477844e+00
-6.579458395644081747e+00 4.467118009573390225e+00
-5.907249200712485049e+00 4.881536530189151790e+00
-6.760814411734543228e+00 5.648056811122877718e+00
-4.826851094252234020e+00 2.318910575124267126e+00
-6.560953246391136418e+00 4.427337333066951430e+00
-6.417178946079800994e+00 4.264039383812153972e+00
-6.867895018413548769e+00 5.315792066573155950e+00
-6.566406306231627354e+00 4.256693588751552682e+00
-6.819332525065050277e+00 5.240894603932936491e+00
-6.392014000775162685e+00 4.882568956987132225e+00
-6.569624161173862831e+00 5.646813051292848940e+00
-6.642672574339414382e+00 5.680934819289714000e+00
-6.669392420376610175e+00 5.474615418142505519e+00
-6.412933363742766346e+00 5.845231482328998140e+00
-6.804738722448135491e+00 5.455492037466093791e+00
-6.785417540737554987e+00 5.162993673124717020e+00
-6.787295366531822083e+00 5.264141860734543599e+00
-6.087081251018460648e+00 4.769969073748814736e+00
-6.950232448981083166e+00 5.311202047929871384e+00
-5.312327436097518785e+00 3.206242632588686803e+00
-4.621307394923562128e+00 3.004572811605651594e+00
-4.550987948420484486e+00 2.882686079601100460e+00
-5.214586550397072529e+00 3.136743844697456041e+00
-6.405323546478271624e+00 4.797701202224814665e+00
-6.791427417305285985e+00 5.323706502394287554e+00
-6.567546498047420300e+00 4.561711548784558090e+00
-6.417385160465386207e+00 4.763723575031963975e+00
-6.840116955466001514e+00 5.515865056290948587e+00
-5.706679618875554638e+00 3.966730208225417442e+00
-6.577139019479631088e+00 4.589908836740374198e+00
-4.448348127270392638e+00 3.006821806852233436e+00
-6.458500576778178015e+00 5.781047886771368383e+00
-5.649206511531389197e+00 5.191868230955105190e+00
-6.703412848863834483e+00 5.365112595845619836e+00
-6.245453024872503534e+00 3.513100635936037719e+00
-6.330886183579693238e+00 4.713003377930096605e+00
-6.381296434505642878e+00 4.731464440894846746e+00
-6.381828203627620155e+00 5.649277882427405473e+00
-6.546239180322757534e+00 4.369348121227819348e+00
-5.390111774347346341e+00 3.345590025611237195e+00
-6.615952111736561392e+00 5.644126627162464160e+00
-6.743707948409095820e+00 5.389796100784515431e+00
-6.207876194000405690e+00 5.466615912587226234e+00
-6.551466036321102138e+00 5.119011986890591004e+00
-6.104210027562842811e+00 5.152574914624931779e+00
-5.636835104189927392e+00 4.044098739421237099e+00
-6.234232167653885881e+00 5.282048403990220464e+00
-6.888890453838740768e+00 5.390723534966031849e+00
-5.812099942278848630e+00 5.199921418230122327e+00
-6.828347961415957457e+00 5.275673829072928811e+00
-6.818635526962140148e+00 5.163899829952729448e+00
-6.162867748502165455e+00 5.799060522200829126e+00
-5.899102224501064029e+00 2.956110490122917156e+00
-5.658331667549433064e+00 3.914974458925122747e+00
-6.816482737922569868e+00 5.430480213146466895e+00
-6.574754327574751755e+00 5.745877121030350310e+00
-6.411117376205496043e+00 4.021521366524815733e+00
-6.696036341313316598e+00 4.776818804493750292e+00
-6.641621933187153104e+00 5.377668328296568490e+00
-5.795071212459816934e+00 5.650295568633076471e+00
-6.602530581612043648e+00 5.750541661849105424e+00
-6.633913652788010040e+00 5.616788269326288940e+00
-6.806404447453516582e+00 5.531451740634505398e+00
-6.347319980155162966e+00 4.234640810648528486e+00
-6.758515858347593053e+00 5.437991540169758053e+00
-5.265693634650958188e+00 3.292157405800168135e+00
-6.329890347993824662e+00 4.743797599522405761e+00
-6.478338570889576431e+00 4.819593076251578623e+00
-6.564622709436690684e+00 4.448412404977414525e+00
-6.816278672346157919e+00 5.434253336819296010e+00
-6.780769730066751322e+00 5.465076846936248955e+00
-6.739859581158526680e+00 5.456389012643168002e+00
-5.752577013568171083e+00 5.610031544390182034e+00
-6.821525271157128145e+00 5.054344187303588143e+00
-6.609261474815738779e+00 4.603700023583840562e+00
-6.541449366465201365e+00 5.703421253266828472e+00
-6.630220645443529293e+00 4.439375016369119464e+00
-6.839986004551931842e+00 5.206547491833806163e+00
-6.241005356397721471e+00 5.419550198154574616e+00
-6.606355894588176625e+00 5.515330979253846522e+00
-6.227740688423452298e+00 5.402159088247067587e+00
-4.397742592161108632e+00 2.937281069663651323e+00
-6.838118124474050319e+00 5.470373176564230278e+00
-6.294761759010683022e+00 5.469811649500250894e+00
-6.902977779637012645e+00 5.332220520689148202e+00
-5.906383083848069759e+00 5.704817265997593978e+00
-6.874702065423264230e+00 5.310999619339185074e+00
-6.614455729881143498e+00 4.869002581105071670e+00
-4.579531187104279866e+00 2.938411182053734194e+00
-6.820767407067080512e+00 5.303676282198313885e+00
-6.554425306624722225e+00 5.733302173866963614e+00
-5.350537871435307125e+00 3.346207922945083624e+00
-6.725952075388363482e+00 5.570310965430071093e+00
-6.829650177293416391e+00 5.198002465501740943e+00
-6.743008319475535473e+00 5.587685819829555811e+00
-6.539022497894833919e+00 4.366985944251521090e+00
-6.494226800061142058e+00 4.201484266777239185e+00
-5.797564622301536019e+00 5.101095255693437025e+00
-6.797741691561711264e+00 5.402062288718791905e+00
-5.908178158461865337e+00 5.153364855864982275e+00
-6.646532111836421564e+00 4.937575753092815489e+00
-6.559598585783120939e+00 4.422060799099501338e+00
-6.426789063401201929e+00 5.793720700090428721e+00
-6.685951383119970615e+00 4.567792125891131150e+00
-6.413502195968760589e+00 4.256620140032111976e+00
-6.889490905301059342e+00 5.341548810006852221e+00
-6.595463335136855676e+00 5.693676385017187869e+00
-6.605101175687963178e+00 5.618857662401339326e+00
-6.807363937596619508e+00 5.219908738718903152e+00
-6.628592059756897470e+00 5.681070599971299373e+00
-6.783598059197188945e+00 5.367031336348237147e+00
-6.551823000009051157e+00 4.637903189049804809e+00
-6.792955306263010584e+00 5.597877298122366341e+00
-4.788967877958512531e+00 2.314245928385254558e+00
-5.774835708179097082e+00 5.188289936634504329e+00
-6.741204160283132296e+00 5.539340928272540765e+00
-5.192608417591785042e+00 2.963298096634193968e+00
-6.157518273513801432e+00 4.966460471101697749e+00
-6.361984006003837067e+00 5.641195648779408600e+00
-6.612039548118460175e+00 4.656657899956424984e+00
-6.109887363718073061e+00 4.925675877556777493e+00
-6.757620776856782641e+00 5.529248631209256359e+00
-6.510295790863054322e+00 4.463478881128303044e+00
-6.572082734018934502e+00 4.683190365757255336e+00
-6.697236936052334499e+00 5.645048796559819948e+00
-5.341086552992095449e+00 3.359640033802815395e+00
-5.030025988670033144e+00 2.826903786698839127e+00
-6.343173046264624304e+00 5.546406313458398074e+00
-5.675247281736773175e+00 5.552107217579951737e+00
-6.143922080171748235e+00 4.879329379420060064e+00
-6.328490643761583101e+00 5.591654744381440167e+00
-6.489699685463691026e+00 4.426840987536657224e+00
-6.055458030014648330e+00 5.137105599709538950e+00
-6.612562745237809736e+00 4.588284254234260118e+00
-6.646439754737457406e+00 5.279030396165129702e+00
-6.786915937304357271e+00 5.473302386277435261e+00
-6.368147481678775534e+00 4.002201541727473000e+00
-4.429565030485562716e+00 2.712665721376467332e+00
-6.274509231362443984e+00 3.944136865772232881e+00
-6.384235699158040234e+00 4.049760450201560502e+00
-6.201195462611991616e+00 3.321911805142804042e+00
-5.867133847472018715e+00 5.641339073446463459e+00
-6.718929743554639344e+00 5.383059852120045008e+00
-5.988134711215010952e+00 5.232359704498318109e+00
-6.950232448981083166e+00 5.311202047929871384e+00
-6.519775723437774673e+00 4.953937416458053633e+00
-5.158535277711123967e+00 2.959553122499880118e+00
-6.652639075460569984e+00 4.804905876598514425e+00
-6.847196504309295051e+00 5.420982166026899307e+00
-6.808520230784580463e+00 4.949196083702599225e+00
-6.771164365158441001e+00 5.179321427931547817e+00
-4.551827085478024060e+00 3.038332760010462152e+00
-6.179698664829629706e+00 4.853064193821779782e+00
-6.701520453069718997e+00 5.411619533329648846e+00
-6.803564054355348389e+00 5.182797007468533224e+00
-6.759621707694265069e+00 5.390401076669981251e+00
-5.991955940060435637e+00 4.941568420655741534e+00
-6.501508560025300199e+00 4.687873935247374391e+00
-6.436586283360497873e+00 3.934477608450521302e+00
-4.515494325919220842e+00 2.863610415422101596e+00
-6.692729879611206911e+00 5.675621246452234203e+00
-5.179509875144873376e+00 3.241884749815870492e+00
-6.206516440255910538e+00 5.825864245542977216e+00
-5.288098689400527519e+00 2.971431962815771044e+00
-6.721097633498658297e+00 5.045749661222753701e+00
-6.488744387070866537e+00 5.754394243687446675e+00
-6.729797146598698987e+00 5.162310678012556053e+00
-5.343437565687963797e+00 3.147336406666077835e+00
-6.647274095843144437e+00 4.402606902010941070e+00
-6.576340901926229776e+00 4.792158947221718535e+00
-6.538602289006306023e+00 4.390314542433991107e+00
-6.836322927947946937e+00 5.241148637215005124e+00
-6.753252260733532353e+00 5.224299828544214819e+00
-6.780769730066751322e+00 5.465076846936248955e+00
-6.780226489820904590e+00 5.630245822189262839e+00
-6.858566416572628555e+00 5.269907408216919720e+00
-4.865280406271722313e+00 2.302425413562243506e+00
-6.802478433009852665e+00 5.129345692452019989e+00
-6.602515327594446148e+00 5.625434525333126601e+00
-4.424264192972259480e+00 2.785879715436308857e+00
-6.899418715668858226e+00 5.452049923138527987e+00
-6.157378519350700685e+00 4.949546011933701806e+00
-5.935663105544932705e+00 5.241906657818198312e+00
-6.593427152307327788e+00 5.745228826720637727e+00
-6.711861063480128564e+00 5.538387464302779506e+00
-6.885191006639033162e+00 5.279015548373756417e+00
-6.511165111778467462e+00 5.792518066566415769e+00
-6.464332480315135854e+00 4.507644807502572348e+00
-6.794890573951136048e+00 5.399266618333133039e+00
-6.058324727256206188e+00 5.864782886336389112e+00
-6.601224013675533797e+00 4.543905521248689183e+00
-5.772418542690402887e+00 5.116900258421562597e+00
-6.402764386755620762e+00 4.746909163837038648e+00
-6.310770057967133084e+00 4.149318125933014301e+00
-6.720456885473723219e+00 4.903974564326929908e+00
-6.044113158969324218e+00 5.332584344190916426e+00
-6.838056903348615378e+00 5.488179714852943647e+00
-5.217925362103429165e+00 2.912174384810040095e+00
-4.359479968935616512e+00 2.798758025704859875e+00
-6.813328097855148258e+00 5.436529245661670728e+00
-6.764147399696753382e+00 5.053083615228430858e+00
-5.387798992622663263e+00 3.262738751688669225e+00
-6.849385550767706832e+00 5.297981171329354311e+00
-6.522961622817533112e+00 4.466620559142548075e+00
-6.352583299107635639e+00 5.610454882624839712e+00
-5.712621612487680522e+00 5.433711788924384223e+00
-6.394170343521807354e+00 5.821623867934171415e+00
-6.436685020232204124e+00 4.760725096160307146e+00
-6.489552466071799586e+00 4.248996677923916110e+00
-6.665484264067956133e+00 5.644126099327721136e+00
-6.789199388189530282e+00 5.370033057184116387e+00
-6.657528371520641031e+00 5.663088162466316078e+00
-6.546126418185309603e+00 5.755849954332447282e+00
-6.053286323038776118e+00 4.957296866215738618e+00
-6.804584646637323431e+00 5.350425582122888102e+00
-6.543584701189232078e+00 4.189019105379667707e+00
-5.802316715353583731e+00 5.684255124351384580e+00
-5.255761940114012987e+00 2.936971851323619376e+00
-6.259766919516778216e+00 3.978147563767560513e+00
-6.422630281693983534e+00 4.071166763867914540e+00
-6.248028416714944910e+00 5.279015271658810349e+00
-6.696338370970792653e+00 4.773464881973310980e+00
-6.823185836107597879e+00 5.477693715497011340e+00
-6.233713296474320487e+00 5.273954083538452409e+00
-6.259862950800325621e+00 4.716585801431161684e+00
-5.270718920851194866e+00 3.119890331818844231e+00
-5.942093873954490846e+00 4.908807075498497596e+00
-6.118926617540495272e+00 5.481760285622737428e+00
-5.321601134433677771e+00 2.923375815633988850e+00
-5.400071937094153895e+00 3.371642228526621210e+00
-5.985088394689583424e+00 5.343220127906143091e+00
-6.769897477145647713e+00 5.451791404818862929e+00
-5.816760777797938431e+00 5.159212404052578194e+00
-5.735310287423502018e+00 4.499388637858622531e+00
-6.745982647250016839e+00 5.559811912761766450e+00
-6.465957109716129025e+00 5.805378471302045540e+00
-5.495544893450741597e+00 3.359869214047037644e+00
-6.468192286408651626e+00 4.128307828493451126e+00
-6.209533698114483968e+00 5.785562266047502789e+00
-6.774157769286929920e+00 5.330274290020817318e+00
-5.435777994789432910e+00 3.103623503317184174e+00
-6.228611641563702506e+00 5.732093964250196905e+00
-6.665628014846035398e+00 5.467707266537217947e+00
-5.925741097881314090e+00 5.174480636715557580e+00
-6.699999138709301860e+00 5.610968530733920545e+00
-6.160648912187497217e+00 5.434731308485655887e+00
-6.762449575778020971e+00 5.465086116847913900e+00
-6.596984612731304765e+00 4.439252371685835641e+00
-6.422893219287772126e+00 5.657232080904286420e+00
-6.830647444309036587e+00 5.417010942575085863e+00
-6.674290149936155103e+00 5.267837080167883101e+00
-6.485299220154701061e+00 5.638936913816529284e+00
-6.165620804952567369e+00 5.055597019687347426e+00
-5.751728691282337991e+00 5.544621739414480999e+00
-6.314392817280847225e+00 5.647952426035399043e+00
-6.162148865534206266e+00 5.158398101768703725e+00
-4.351036895907213875e+00 2.967947049584523711e+00
-6.719586768837871205e+00 5.454115975926086435e+00
-6.031067070633469029e+00 5.000368964671437766e+00
-6.332407399085354882e+00 3.918623804137681077e+00
-6.592597772532485578e+00 4.685770268248262482e+00
-6.685667184978981936e+00 5.207407091081339701e+00
-5.878798908518476196e+00 5.196213137467310617e+00
-6.302630643600309668e+00 5.581206306848422116e+00
-6.078009869052095837e+00 5.039315178175229448e+00
-6.827381040774156418e+00 5.426173873975617568e+00
-6.745833942020027507e+00 5.366556395389359579e+00
-6.814025301866408313e+00 5.322025500887804128e+00
-6.668880252961116639e+00 4.804868595999540304e+00
-6.695695249605748245e+00 5.020288177780081185e+00
-5.669535041384079932e+00 5.566024976929124790e+00
-6.790486723515073209e+00 5.606165675717473817e+00
-6.731345848066283111e+00 4.742328955295480597e+00
-6.261034242926413640e+00 5.776148002389863478e+00
-6.451146363520237514e+00 4.640981067293761697e+00
-6.155348985024190256e+00 5.333330718681239091e+00
-5.896083792646820143e+00 5.202510127107252913e+00
-6.866797788492974064e+00 5.103624863925968924e+00
-5.399522469325034990e+00 3.266465695921546342e+00
-6.778670940551634772e+00 5.312084304274620195e+00
-6.691261679220033898e+00 5.681943850369759019e+00
-4.563068838947913264e+00 2.953809391794479211e+00
-6.447630031878475165e+00 4.243154056584682365e+00
-6.742435190901076680e+00 5.448852015980907737e+00
-6.713283987988901913e+00 5.303899907690993842e+00
-6.705183374117993367e+00 5.480008986535214177e+00
-6.515406215211797303e+00 4.313225198669222493e+00
-6.624921737869769345e+00 5.052313746523466875e+00
-6.579964447339904154e+00 4.911086199093208648e+00
-6.578379515270285083e+00 4.588378819768625050e+00
-6.620806057275856915e+00 4.435926276635523635e+00
-6.594468238237340074e+00 4.691661502758467606e+00
-6.766560381574308281e+00 5.354289267967981658e+00
-6.009527490066858491e+00 4.938139694819483339e+00
-5.169586447248690320e+00 2.641580107800976407e+00
-6.860265601115628442e+00 5.328249508488717368e+00
-6.366672995698309023e+00 5.649299015081627573e+00
-6.356657639075024235e+00 4.738858478039425393e+00
-5.676688666312898590e+00 5.570789838219067036e+00
-6.321685558551337181e+00 3.899946231819498621e+00
-5.406711486157334434e+00 3.227657136660571524e+00
-6.808468105268303816e+00 5.562381786933414674e+00
-6.733338054415540341e+00 5.564523511838974201e+00
-5.123544455243035145e+00 2.961106204924252694e+00
-6.769468332491229035e+00 5.432858598498309988e+00
-6.655874210904457300e+00 5.610937861895934020e+00
-6.763780287398802216e+00 5.328843140975475734e+00
-6.442120833537614999e+00 5.536443950116733959e+00
-6.500973669022485524e+00 4.231806357188357737e+00
-6.650372722943089343e+00 5.403853076534787192e+00
-6.820549088397797277e+00 5.387202352080652901e+00
-6.846542606522788788e+00 5.340244594298610536e+00
-6.837746652616061738e+00 5.454079812516628323e+00
-6.116085194748492881e+00 3.559889173200712520e+00
-6.063217899113453768e+00 4.869384874838488031e+00
-6.656110284584059400e+00 4.853464905579713218e+00
-6.145876412840081571e+00 5.836884192151085671e+00
-6.481567802806111445e+00 5.811091548027597753e+00
-6.441053275990469729e+00 3.850945159257086914e+00
-4.524649778271296441e+00 2.673189099394576829e+00
-6.652117046057256289e+00 5.029534676931685766e+00
-4.402523857574053068e+00 2.914046155388216874e+00
-5.716670093994522972e+00 5.221268890858119960e+00
-6.605305705266644622e+00 4.446695648429876968e+00
-6.749161555600920792e+00 4.977446391903253442e+00
-5.706858130039023536e+00 5.567008483996037427e+00
-4.420944624191946559e+00 2.662748806103842014e+00
-6.221507980421208117e+00 4.684908441116213851e+00
-4.416166719822399500e+00 3.005480365112841667e+00
-5.781107059667561998e+00 5.151572651783450141e+00
-6.705224421154468928e+00 5.676768289877397677e+00
-6.701160006081252618e+00 5.467255079591794242e+00
-5.003705368344625981e+00 2.642164930069000661e+00
-6.559852960571760150e+00 4.323908518846035776e+00
-6.731147122891016465e+00 5.456850416471795029e+00
-6.521690609291397323e+00 5.570166387595239854e+00
-6.110864411570830157e+00 5.259033096126007223e+00
-4.991594576640437708e+00 2.261645253462845062e+00
-6.374315514911941705e+00 4.753383528376922129e+00
-6.617652773169098168e+00 5.296763128475394211e+00
-6.603799071507538088e+00 4.425054362238068251e+00
-6.731676724722476024e+00 5.679043915655849872e+00
-6.112094140814363641e+00 5.401207206628431123e+00
-6.397486153954218935e+00 4.374088445589944030e+00
-6.114243556232736410e+00 5.046211690432286900e+00
-6.391753234808533080e+00 4.096465242922377570e+00
-6.579108602572858899e+00 4.417483385895078385e+00
-6.683606985210133189e+00 5.036698088758399194e+00
-6.885054588499258443e+00 5.401524841736691229e+00
-5.877220906250528287e+00 5.212957812530113699e+00
-5.882601596101352470e+00 5.667227635170583255e+00
-6.649184663088533398e+00 5.695501794933047535e+00
-5.993646807160544654e+00 4.591154104941338687e+00
-6.771945273164348578e+00 5.459149917791027207e+00
-6.644697002472057079e+00 4.983796341622511505e+00
-6.828033080696897628e+00 5.476072154277286330e+00
-6.324397944704770680e+00 5.384649276841461329e+00
-4.328180123764028053e+00 2.797041074953796169e+00
-6.838052736897722639e+00 5.474963231395204133e+00
-6.100439672336676722e+00 4.948511927553752798e+00
-6.587006104312237653e+00 4.659577247545136913e+00
-6.823550643001595972e+00 5.603887721836997571e+00
-6.472700162283402392e+00 4.652945585265999995e+00
-5.894483505058119022e+00 3.015226355877079101e+00
-6.465126119903459312e+00 4.251523856689054526e+00
-6.422160688162932729e+00 4.239310029216323272e+00
-6.837770993569478151e+00 5.418021529386752633e+00
-6.361027583129697405e+00 4.084528159655636870e+00
-6.558103613346858651e+00 4.398120179214199510e+00
-6.777104285761623714e+00 5.392934819204192820e+00
-6.668960992808237620e+00 4.803858181043395348e+00
-6.676340257634947761e+00 5.538141900907678661e+00
-6.567882491805761447e+00 4.495508751680585391e+00
-6.795301565928227205e+00 4.944610376635115045e+00
-5.401339270211238386e+00 3.142702478803602872e+00
-6.876722019025180543e+00 5.227856074006599130e+00
-6.760548447053295718e+00 5.276948597123880091e+00
-5.320247688319241774e+00 3.336628006806162006e+00
-6.590848216895906830e+00 4.503851331766256294e+00
-6.329358235618570916e+00 4.138834516745085068e+00
-5.310739364625320036e+00 3.285849579847962332e+00
-6.091129754993545475e+00 5.005105611047596881e+00
-5.165239447717084431e+00 2.985567510957753967e+00
-6.094501243465927587e+00 5.164809704894253173e+00
-6.399788571312186036e+00 5.843274724790546770e+00
-6.448071312411471467e+00 5.800303331318179545e+00
-6.684464309286894945e+00 5.007263529362351306e+00
-6.386364142380131170e+00 5.854806147161877306e+00
-6.759294078660886385e+00 5.498514111679526195e+00
-6.452407484610148458e+00 3.964995742026943049e+00
-6.061316711371077304e+00 5.277553504833676357e+00
-4.790707479076061759e+00 2.340147331271854370e+00
-6.751199096683834000e+00 5.620482742227874695e+00
-6.812778686228156744e+00 5.400568424253414435e+00
-6.293833948036777315e+00 5.511326941209155450e+00
-6.239614288553170240e+00 5.493780796922177245e+00
-6.810264338175883836e+00 5.276932764751542493e+00
-4.433660957138016556e+00 2.938432773214039173e+00
-6.314035965848390219e+00 4.071005136672827263e+00
-6.071915756696327549e+00 5.326394901632326651e+00
-6.914619637447003697e+00 5.304073808702227666e+00
-6.518901767061819896e+00 5.741653943708822538e+00
-6.913503675106426272e+00 5.312972843210115315e+00
-6.506206598236730088e+00 5.803697510883019106e+00
-6.328514153817394572e+00 5.869533724194130997e+00
-6.539917786415259116e+00 5.766889080449946192e+00
-5.170088848135137027e+00 3.014015369856497983e+00
-6.558474583829266180e+00 4.808173266641311727e+00
-6.842397516206986552e+00 5.287023329781405323e+00
-6.661114301998310339e+00 5.456432870569443594e+00
-6.808397639458902972e+00 4.894595580961354386e+00
-6.470382740429158730e+00 5.748079789119334038e+00
-6.671780889692826122e+00 4.564688767325659313e+00
-4.572137183982377451e+00 3.003019008417300739e+00
-6.141023734232533116e+00 4.924656679067044962e+00
-6.914348230945137175e+00 5.354770015018729623e+00
-6.516419683811648156e+00 4.401372212332020695e+00
-6.383725813038736874e+00 5.626689626551197421e+00
-4.411159031244579865e+00 2.969660717340847356e+00
-6.457818796045813770e+00 4.242697790774702327e+00
-5.442018756350549324e+00 3.228433824989032530e+00
-6.614480814450757862e+00 5.399905442511204967e+00
-6.715983115417671456e+00 4.789511497528813777e+00
-6.589749513552717985e+00 5.721506548191605646e+00
-6.780206596203626646e+00 5.447241684642413873e+00
-5.350852430302467155e+00 3.111097432406896957e+00
-6.490954816065794830e+00 5.771906160314543399e+00
-6.618135421749570924e+00 4.968561147604756201e+00
-6.845428156807287223e+00 5.398464073166913124e+00
-6.136816611575568459e+00 5.144702932266874029e+00
-6.778171677400649742e+00 5.614425380025380719e+00
-6.849301311925458435e+00 5.198240972087983636e+00
-6.825186719931792823e+00 5.303146772176628332e+00
-6.512218158984794059e+00 4.703592635049798076e+00
-6.885240771518041925e+00 5.387981334934558220e+00
-6.714318368179519325e+00 5.462828673837886839e+00
-6.039642153471021402e+00 5.257907813222683302e+00
-6.307648231418554019e+00 5.659934798796854238e+00
-5.321450615832318931e+00 3.348314449304503171e+00
-6.624947362002657769e+00 4.869847739747502402e+00
-6.051649174589954328e+00 5.358810457633474300e+00
-6.701728054293212722e+00 5.260063633040360287e+00
-6.593069321459068988e+00 4.666584611531906290e+00
-6.099225877378430027e+00 4.888256030614314795e+00
-6.612198383463450568e+00 4.857949288922362996e+00
-6.771506572201957397e+00 5.184755926251899183e+00
-6.422998963471783895e+00 4.799475328335343960e+00
-5.967940607648813511e+00 5.295228294235599265e+00
-6.756875057776568383e+00 5.655862952579994385e+00
-5.701481160672358328e+00 5.567457005698898342e+00
-6.800947450123743465e+00 5.537126477758178567e+00
-6.732303946729302879e+00 5.255902213865020656e+00
-5.062693543123586437e+00 2.821466102441117840e+00
-6.256971835311631480e+00 3.537454401721550568e+00
-6.643379669361181072e+00 5.609790818470770546e+00
-5.869303625401727231e+00 5.005150706678236361e+00
-6.834580393069003890e+00 5.212332188789051912e+00
-6.835198039694688532e+00 5.290532521985777947e+00
-6.743680118083545949e+00 5.313637386698989218e+00
-4.352905135401201164e+00 2.914808849188869289e+00
-4.868508129869056233e+00 2.329614617490722850e+00
-5.882740592197720275e+00 5.124985042518968470e+00
-6.635444071385975917e+00 4.811176209775201329e+00
-6.741539238282300062e+00 5.117722829997074285e+00
-5.376611014544209866e+00 3.394356609214536746e+00
-5.908183275615471075e+00 5.256088992402787596e+00
-4.824484957234659532e+00 2.305411205148992337e+00
-6.871763505483443168e+00 5.239035518323202467e+00
-5.895849980052290107e+00 4.632176671383394506e+00
-6.677644918195724699e+00 5.183986332244117534e+00
-6.432103337256748432e+00 5.584803590436671072e+00
-6.868802438126081711e+00 5.189798925664653950e+00
-6.665825845743526656e+00 4.773695570691014467e+00
-6.659269096673980926e+00 5.283426656853936976e+00
-6.226809193907655526e+00 4.960144469946754953e+00
-6.781851645302836573e+00 5.162686447882229857e+00
-6.314035965848390219e+00 4.071005136672827263e+00
-6.493044255308788593e+00 4.600881035640941974e+00
-6.716746046935142544e+00 5.472150798441560937e+00
-6.037190766904885209e+00 5.052804111856971758e+00
-6.586554824191210855e+00 4.630229604624645390e+00
-6.581667093976150795e+00 4.785550678502200839e+00
-6.007696034182743006e+00 5.256475784452913302e+00
-6.734692452581924726e+00 5.666920622478023972e+00
-6.559078207343802092e+00 4.612283548509392261e+00
-6.238043932949111081e+00 4.886228061343654616e+00
-6.716865038442207947e+00 4.871099800648313050e+00
-6.155423745495554044e+00 4.760524876277010264e+00
-6.400614039483286888e+00 3.844346197491621098e+00
-6.756970520816167891e+00 5.016657996873121306e+00
-6.813493826612400994e+00 5.139017484542645064e+00
-6.792091847291985118e+00 5.537016627670439561e+00
-6.396327415837276931e+00 3.925758557074036759e+00
-5.730134846662750192e+00 4.007164008911885844e+00
-6.625172004439548346e+00 5.583515830468417818e+00
-5.290265183440268970e+00 3.151515232901964225e+00
-4.407106871944407089e+00 3.055253476673140511e+00
-6.345581061689713920e+00 4.028187005190112302e+00
-6.729117497630568323e+00 4.879911923460916512e+00
-5.441058637872032477e+00 3.398611576058044648e+00
-6.008384575040849995e+00 5.134852278866215869e+00
-6.827918268616826936e+00 5.552777087608482987e+00
-6.807687130890812455e+00 5.373149273720830621e+00
-5.293340882570973349e+00 3.342120331168256797e+00
-6.592619940158087388e+00 4.742584462998099326e+00
-6.732033703117053847e+00 4.833962454914299656e+00
-6.747681143958544681e+00 4.807858019902742086e+00
-6.751199096683834000e+00 5.620482742227874695e+00
-6.530014798703291490e+00 4.464100689616433471e+00
-5.197358700563256662e+00 2.997521013373567911e+00
-6.409550804570443461e+00 4.845227182010724221e+00
-6.611193264473541831e+00 4.674650603231423673e+00
-6.682549213401401289e+00 4.779345674432370572e+00
-6.708946384265345841e+00 5.604076316871051233e+00
-6.688891612163473610e+00 4.912856829253080093e+00
-6.583693772637644770e+00 5.771345243926433000e+00
-6.821030079640920007e+00 5.283468256542704466e+00
-6.588022201830753488e+00 4.608026438835821637e+00
-6.137124091387676117e+00 5.159978675703410289e+00
-6.776950564264396348e+00 5.168386694018700211e+00
-6.503452520763502775e+00 5.376522950184380534e+00
-6.767659462567294781e+00 5.255933136009577566e+00
-6.138316451319710154e+00 5.021593432843452831e+00
-6.841319247487163580e+00 5.406096843987491241e+00
-6.818214316067610525e+00 5.446199757361661398e+00
-6.506640724142570775e+00 4.734762793220763655e+00
-5.913789730986565019e+00 5.194660055042938041e+00
-6.378803705446429717e+00 3.963761197777309064e+00
-6.486387796537130157e+00 4.765858490546058590e+00
-6.741441122254627771e+00 5.544421100680416714e+00
-6.686669683575772183e+00 5.458023821147069299e+00
-6.808760068850133962e+00 5.455844755112320144e+00
-6.263114230745017608e+00 5.586477478840379263e+00
-6.595563190001357157e+00 5.676085870708561743e+00
-6.420638311743147142e+00 4.140148227820450444e+00
-6.761115926399853038e+00 5.042854025331880763e+00
-6.204782688075709984e+00 5.377067945037786956e+00
-5.126892548745757949e+00 2.822906235850190626e+00
-5.398313068101074919e+00 3.363203596909155380e+00
-6.303880701401524789e+00 5.680800272237846116e+00
-5.533013100083692848e+00 3.946113564648843663e+00
-6.831193339190733127e+00 5.338282767274776575e+00
-5.189663509405619379e+00 2.818634574821768268e+00
-6.835229948924620658e+00 5.212218197067194581e+00
-6.724642041880386500e+00 5.388148119202465836e+00
-6.711425804212950652e+00 4.909653916151462738e+00
-6.740945173712347582e+00 5.439782567394168211e+00
-6.483275912263195551e+00 4.228285794490474814e+00
-6.537678020100386789e+00 4.442637544182812093e+00
-6.820060737628722336e+00 5.158970291409730180e+00
-6.703412848863834483e+00 5.365112595845619836e+00
-6.128806862871002181e+00 4.987578598976611488e+00
-5.249577372865161351e+00 3.135190762273079912e+00
-6.825062468384473391e+00 5.484758960595002009e+00
-6.441342616031690227e+00 5.810540532558977844e+00
-6.834083352278426560e+00 5.484523893007455797e+00
-5.947221472930124264e+00 3.394159442575755747e+00
-5.725980916573092827e+00 5.504133621270199228e+00
-5.812746998051935066e+00 5.024241069958264916e+00
-6.547064456074920713e+00 5.794192825643239786e+00
-5.979413580254004046e+00 5.564446151803277729e+00
-6.779070751098046799e+00 5.463752990994446890e+00
-6.053918132577308597e+00 4.598349519194520951e+00
-6.699176451880603622e+00 5.010641496352000956e+00
-6.382237409706647213e+00 4.794070767968591440e+00
-6.838507987332135940e+00 5.386309772665011764e+00
-6.808509232951934109e+00 5.431993244143310307e+00
-6.864843506306797849e+00 5.391459734337622933e+00
-6.702846330808512221e+00 4.811396906209271407e+00
-6.051442121209490210e+00 5.681749269430866889e+00
-6.802946981763966505e+00 5.485543091497177670e+00
-6.645951311921692195e+00 4.430219528903243997e+00
-5.883201750944209607e+00 5.714505012157232500e+00
-6.095432867737770266e+00 5.265562561222061788e+00
-5.967461061948242218e+00 2.989372800781918471e+00
-6.759167822296049621e+00 4.950735905229706191e+00
-5.922378432501417933e+00 5.158474256085188614e+00
-6.656480030025946348e+00 5.102573268164764642e+00
-6.751034991129884588e+00 4.968657383352997670e+00
-6.135195914156042818e+00 4.960603681831731393e+00
-6.660822813115757413e+00 5.583590666299180327e+00
-6.411883746624923219e+00 5.592610088044608574e+00
-6.533403475101337676e+00 5.802764269995325463e+00
-5.994286867528842322e+00 5.490052915967279290e+00
-6.811456948399964517e+00 5.512385878791008054e+00
-6.469743138673806016e+00 5.744014861181373277e+00
-6.242931058251755871e+00 3.785891365515890783e+00
-6.796994810603479209e+00 5.191668470287279291e+00
-6.611223488582240293e+00 4.860251791898047458e+00
-5.856624351820656216e+00 5.175191116340091213e+00
-4.366084802052668579e+00 3.025524053754267584e+00
-6.335021231997757241e+00 5.591218137977921998e+00
-6.237198260828080265e+00 5.461361595589217188e+00
-5.219770350990600605e+00 3.137890435630758645e+00
-6.485209263268004065e+00 4.724754574308260402e+00
-6.787641910594359729e+00 5.491171577977240759e+00
-6.766644801170315304e+00 5.450976857901142836e+00
-5.837266466868527459e+00 5.028397963479843469e+00
-6.241448321407972344e+00 5.402003628873774943e+00
-5.390362509179340123e+00 3.386735436204705962e+00
-6.897603396494474737e+00 5.370835312910163140e+00
-6.489333834394685141e+00 4.113007398039215445e+00
-6.385325095868580547e+00 3.900789752970339919e+00
-6.232867030344294790e+00 3.481723200644481153e+00
-6.249396300389051362e+00 4.658951790013308170e+00
-6.646737960506769127e+00 4.724903940723738316e+00
-6.651080871792970584e+00 5.742896634704909076e+00
-6.183892333374117811e+00 5.803421334404820442e+00
-6.799888909204753418e+00 5.394944407398295283e+00
-6.734830579515389104e+00 5.524129576859941437e+00
-5.945288984605042515e+00 5.190607986465678891e+00
-6.601347397950974027e+00 4.520895896194332408e+00
-5.940651347225383461e+00 4.704966333832295788e+00
-6.337761636980062008e+00 3.754901583731321324e+00
-6.817213895870580131e+00 5.220993481643944278e+00
-4.480489219208763529e+00 2.963660488096106604e+00
-5.881884680605182325e+00 5.724679960474677642e+00
-6.422610381465361229e+00 3.912862883828253757e+00
-6.717511864602244032e+00 5.143633256975743251e+00
-6.312124062326844864e+00 5.682253254392346520e+00
-6.214105676678286727e+00 4.894299783070842125e+00
-5.635011955267202666e+00 5.587040764973348672e+00
-6.692899850102307369e+00 5.679586895935113233e+00
-6.814804657860662473e+00 5.524381008795135273e+00
-6.785893241192511027e+00 5.583500628715366787e+00
-6.614498227432790145e+00 4.579606420271993272e+00
-6.855183638501145538e+00 5.419984431417024240e+00
-6.425402458032522190e+00 4.675647863772784518e+00
-5.317126615564262693e+00 3.197832870732110422e+00
-5.194468022935382123e+00 3.296295931970750104e+00
-5.593514389531236475e+00 5.607272519337072936e+00
-6.278918359972394114e+00 5.573234676067624349e+00
-6.577539251894151562e+00 4.685322443855906016e+00
-5.878074604192107699e+00 5.723760287869978924e+00
-6.706229606890730111e+00 5.367013944194113151e+00
-5.993623542121284231e+00 4.645533558837605881e+00
-6.791488574264391787e+00 5.368982939036712310e+00
-6.586022931952442150e+00 4.494341286449419215e+00
-6.512935476731627205e+00 4.470921922112033542e+00
-6.802430822700856083e+00 5.297506573432517740e+00
-6.636444129788785062e+00 4.911086314134724518e+00
-4.486152084608335144e+00 2.942309539196330093e+00
-6.933047995072030290e+00 5.419016210580991810e+00
-6.829343693370191204e+00 5.087560866534520443e+00
-6.810370669998192739e+00 5.443732103232978403e+00
-6.819254113360031511e+00 5.375959360686803024e+00
-6.382051447306835712e+00 5.828634573950967734e+00
-6.852659404356032269e+00 5.386595000326689586e+00
-6.628304331623326107e+00 4.849214928386516021e+00
-6.285855839877498852e+00 5.417733255045490637e+00
-6.053332006811388055e+00 5.144674649934199095e+00
-6.903012012462497182e+00 5.430153934436219743e+00
-6.878222944493771251e+00 5.463522510976694946e+00
-6.650719707808022463e+00 4.678997695659990796e+00
-6.818007486430616382e+00 5.204594810861777887e+00
-5.439609682558113946e+00 3.314586065354522049e+00
-5.797769095679370821e+00 5.137148345392823501e+00
-6.622344890779956472e+00 4.821649314021676958e+00
-4.392537263812187120e+00 2.922050487097763494e+00
-6.473530911299590684e+00 4.573900414924150226e+00
-6.573984656650594616e+00 4.454377983678131869e+00
-6.727421605568622454e+00 5.049727482133690160e+00
-6.632520245315888019e+00 5.016727393333109575e+00
-6.371592782738872529e+00 5.863583291582610713e+00
-6.697819900342906863e+00 5.313866395410244081e+00
-6.397695145731560729e+00 5.652257507152590676e+00
-5.840546925753798746e+00 5.245147532091671394e+00
-6.500823664362542331e+00 4.712047044562694964e+00
-6.781754316728893173e+00 5.163750470666379044e+00
-6.807156587140724469e+00 5.227568236698374449e+00
-5.275463308872673451e+00 3.324267891844161937e+00
-6.666645963772950267e+00 5.449212593259506576e+00
-6.683479615028161902e+00 5.558656247733402722e+00
-6.620419112869328160e+00 5.632017166095721450e+00
-6.419639313847909534e+00 4.495626050185176581e+00
-6.603219104533380346e+00 4.682171167267529910e+00
-6.912863047359991242e+00 5.263882789043133670e+00
-6.819731676901824358e+00 5.446191946453694754e+00
-6.531810898321978698e+00 4.440185664401866461e+00
-6.876667551401297374e+00 5.364842744255604146e+00
-6.526045302227643674e+00 4.219845283486236553e+00
-6.624163698941373468e+00 5.722589728266356701e+00
-5.772422736215034433e+00 5.514611219667830966e+00
-6.878112586580400034e+00 5.395652405991690159e+00
-6.819282431215739848e+00 5.449182131876753488e+00
-6.625186420111944585e+00 5.652703102428606741e+00
-6.154803186959895811e+00 3.324288354575372750e+00
-6.618381489214627322e+00 4.679286963365647978e+00
-6.727256886217645615e+00 5.697634374914066768e+00
-6.741252704412559638e+00 5.033476109426064937e+00
-6.581459261527342619e+00 4.667509204120531052e+00
-6.728096264107563229e+00 5.618077103529277139e+00
-6.389243153405288922e+00 4.051078507018399222e+00
-5.948512568310292181e+00 5.661697602455429745e+00
-6.069962013554288660e+00 4.913531310799172047e+00
-5.975779992089542247e+00 5.170001563407659262e+00
-6.801715457759058836e+00 5.523348374332286426e+00
-6.856985177850503987e+00 5.325650155098674787e+00
-6.331726232519059749e+00 5.420320818887663705e+00
-6.728803473537425361e+00 5.303100196917654330e+00
-6.414166476721021581e+00 4.486118046267101533e+00
-6.385536852694485788e+00 5.504838389681470545e+00
-6.400884963253758997e+00 5.860222914920019122e+00
-6.637333869965999611e+00 5.343588016751731118e+00
-6.732412188789936636e+00 4.587421880148884412e+00
-6.527376251884902558e+00 4.425009812780896112e+00
-5.654976857063473972e+00 5.156713282959998423e+00
-6.672832096398863655e+00 4.834924046248271878e+00
-5.645338179195803718e+00 3.956952665257038149e+00
-6.628674511056615870e+00 5.476618514791198322e+00
-6.722313136676831391e+00 5.569273772092643071e+00
-6.652982177920776508e+00 4.934852469230406768e+00
-6.688489286608259476e+00 5.202500825130417894e+00
-5.934057917010989058e+00 4.677163313485174001e+00
-5.906457046640383624e+00 5.211376823153159421e+00
-6.559269762829416095e+00 4.816809820756823513e+00
-6.718541239440412483e+00 5.321894563138474865e+00
-5.091268599503294467e+00 2.982945186743549471e+00
-5.664992717290388669e+00 3.924085446820765100e+00
-6.580826175210759743e+00 4.441373826308684158e+00
-6.855515908862088281e+00 5.485013424604520793e+00
-6.508231004414781751e+00 5.660153905764936155e+00
-5.923104692163548179e+00 5.687365983882894938e+00
-6.487138754607030933e+00 4.236500537308149461e+00
-6.704246254017604656e+00 5.673601574833497807e+00
-6.066295764163982085e+00 5.321526674292883285e+00
-6.808534430370471568e+00 5.353591008636971793e+00
-6.686513298016535600e+00 5.578190164788033201e+00
-6.787452476689466607e+00 5.194036229790530257e+00
-6.801431328216253291e+00 5.393769709498144493e+00


==> catie_phase2Edata.txt <==
1.849667220014399049e+01 6.549152949185597095e-01
1.647679071718822286e+01 -2.323906979000867068e-01
1.940509246500272411e+01 -5.730446552945295480e+00
1.733257073491110134e+01 -1.399258852839665224e+00
1.858691262380545339e+01 3.175026379545023758e+00
1.726789843128705115e+01 -2.732243654836636892e+00
1.651739890783589004e+01 -1.638304759580776704e+00
1.822294291503754948e+01 -6.216641617503455564e+00
1.786799724863578831e+01 -6.305777379339104982e+00
1.914941126462857568e+01 -5.450884390824342063e+00
1.648280674543232749e+01 -3.712737035028922605e+00
1.644520656890671617e+01 -4.309203492613420394e-01
1.881401769002013680e+01 3.037271111253545541e+00
1.644520656890671617e+01 -8.129008871432205297e+00
1.974349405373320820e+01 -2.181222581670709815e+00
1.753260367402734587e+01 -4.514958891549895270e+00
1.762735611887188725e+01 -5.138909224399526465e+00
1.678812017882028229e+01 -6.111299353515846633e+00
1.903661073505174528e+01 1.376104640679827185e+00
1.753260367402734587e+01 1.987900096915517167e+00
1.733257073491110134e+01 1.475845991697610771e-02
1.811766242076583922e+01 -4.044970329143666277e+00
1.746492335628125048e+01 -3.904040938815001027e-01
1.712501776048974023e+01 3.064754986518813951e-01
1.762735611887188725e+01 -7.059379729404270165e+00
1.881401769002013680e+01 -2.861895672052142459e+00
1.966829370068199268e+01 2.729347570366712716e+00
1.647679071718822286e+01 -3.822130924554507203e+00
1.858691262380545339e+01 -1.913815296163733137e+00
1.772662058489949288e+01 2.632108557455076436e+00
1.726789843128705115e+01 -1.311000594504747596e-01
1.793116554519880879e+01 -3.753253290408778753e+00
1.931786005546331353e+01 -3.534465511357581136e+00
1.881401769002014390e+01 -1.878228169822548921e-01
1.958858132644769512e+01 -4.296171112498711864e+00
2.009392769895188735e+01 -7.764362573013585234e+00
1.644520656890671617e+01 3.410020660748134702e+00
1.652792695726305539e+01 -3.412916745218055325e+00
2.030900070867838281e+01 2.048674479985287178e+00
1.719570609235788083e+01 3.631982561836579748e-01
1.914941126462858279e+01 1.659718428338756269e+00
1.762735611887188725e+01 -1.622098257428831403e+00
1.914941126462857568e+01 -2.229842088126531507e+00
1.733257073491110134e+01 -1.800369781100144451e+00
2.014957596020980191e+01 -7.059379729404270165e+00
1.780934097325584275e+01 3.029167860177575555e+00
1.858691262380545339e+01 1.343691636375950793e+00
1.647077468894413599e+01 -2.140706326290853667e+00
1.653695099962920168e+01 1.602995670806969031e+00
1.740325906677925261e+01 1.153265236090675216e+00
1.849667220014399049e+01 -4.429874755252200202e+00
1.651739890783589004e+01 -5.819582314780944898e+00
1.966829370068199268e+01 2.016261475681410786e+00
1.712501776048974023e+01 -1.427620231605573053e+00
1.801238192649412895e+01 -1.962434802619526408e+00
1.881401769002014390e+01 -1.448042234965640773e-03


==> catie_phase2Tdata.txt <==
7.787218770997249351e+00 -9.103018309169783606e+00
6.191806104802701327e+00 -8.226425940175843721e+00
5.691266275303945577e+00 -6.879134166819373952e+00
6.191806104802701327e+00 -7.435105202406980140e+00
6.828856796892026182e+00 -7.503322507387050422e+00
7.649779263082933767e+00 -7.999603401117084900e+00
6.539119455883465548e+00 -8.046502798290887881e+00
5.262232135733569294e+00 -9.049297181497962583e+00
5.218585805517534482e+00 -7.026654088838784062e+00
7.019229088259820060e+00 -7.158825117237677560e+00
6.828856796892026182e+00 -8.726117699154855245e+00
6.478757509840022522e+00 -6.972932961166975474e+00
6.708132904805125918e+00 -6.751226719981734625e+00
6.594838175308183281e+00 -8.324488316084689643e+00
6.539119455883465548e+00 -8.629760755870506728e+00
7.019229088259820060e+00 -7.010452478906017859e+00
5.871423468110549493e+00 -7.144328939929414091e+00
6.651485540056654600e+00 -7.170763145609191369e+00
7.190099827828973389e+00 -7.300376025071329877e+00
5.278019106237252345e+00 -7.124716464747642419e+00
6.944008817036447567e+00 -7.849525330160929570e+00
5.787845388973465788e+00 -8.100223925962694693e+00
7.231888867397515241e+00 -7.984254507496572728e+00
7.621919903370574900e+00 -9.212165997137901741e+00
7.832722391860777122e+00 -7.881075833714206169e+00
6.087797828543216383e+00 -7.872548670591697828e+00
5.974503099046273746e+00 -6.843320081704835189e+00
5.574256964512017021e+00 -7.723323315947794754e+00
5.449818491130145048e+00 -7.729292330133546329e+00
7.695282883946457986e+00 -8.810536614067700611e+00
7.019229088259820060e+00 -9.161003018402851694e+00
5.920641670269048973e+00 -8.257976443729120319e+00
7.070304581065826710e+00 -8.560690734578173533e+00
6.828856796892026182e+00 -6.802389698716790889e+00
7.572701701212068315e+00 -8.183790124563287804e+00
7.190099827828973389e+00 -7.883633982650962935e+00
6.828856796892026182e+00 -9.200227968766370168e+00
7.621919903370574900e+00 -8.813094763004471588e+00
7.734285987543763952e+00 -9.033948287877450412e+00
7.544842341499713001e+00 -7.619291925853175940e+00
5.691266275303945577e+00 -6.978049259040481900e+00
5.871423468110549493e+00 -8.743172025399871927e+00
5.324451372424505280e+00 -8.118130968519963631e+00
6.594838175308183281e+00 -8.313403004025424536e+00
7.353541404808169091e+00 -7.765959131560336459e+00
5.974503099046273746e+00 -7.506733372636055890e+00
7.596846479629448368e+00 -6.918359117182916407e+00
6.828856796892026182e+00 -8.078053301844178691e+00
7.398116380347943277e+00 -6.851847244827343530e+00
6.135158740054230009e+00 -8.013246862113106772e+00
6.708132904805125918e+00 -7.897277443646984807e+00
6.135158740054230009e+00 -7.382236791047418478e+00
5.974503099046273746e+00 -8.243480266420860403e+00
6.087797828543216383e+00 -7.602237599608159258e+00
7.269963325671085386e+00 -8.176968394065283974e+00
5.506465855878616367e+00 -7.499911642138044954e+00
5.787845388973465788e+00 -6.938824308676938557e+00
5.787845388973465788e+00 -8.494178862222618420e+00
7.800219805529685857e+00 -7.457275826525499696e+00
7.572701701212068315e+00 -7.293554294573326047e+00
6.893861969554194502e+00 -7.645726131532953218e+00
5.974503099046273746e+00 -8.043944649354145326e+00
6.893861969554194502e+00 -7.912626337267496979e+00
6.708132904805125918e+00 -7.576656110240634234e+00
6.594838175308183281e+00 -8.228131372800334020e+00
7.572701701212068315e+00 -8.901777259478564019e+00
6.398894011997910525e+00 -7.447043230778490397e+00
5.824991201923268136e+00 -7.364329748490149541e+00
7.649779263082933767e+00 -8.765342649518402141e+00
7.795576578910960563e+00 -7.688361947145509134e+00
5.824991201923268136e+00 -8.560690734578173533e+00
7.131595172433023322e+00 -6.831382053333321380e+00
6.893861969554194502e+00 -8.294643245155910449e+00
7.512339755168621735e+00 -7.128127329996644335e+00
5.302163884654618187e+00 -8.178673826689788484e+00
6.763851624229843651e+00 -6.826265755459816731e+00
7.846652071716953003e+00 -8.636582486368524769e+00
7.441762710563974537e+00 -8.371387713258492624e+00
5.920641670269048973e+00 -8.567512465076191575e+00
6.708132904805125918e+00 -7.391616670482179074e+00
7.479837168837530470e+00 -7.801773216674874334e+00
6.261454504083587835e+00 -6.839909216455831498e+00
7.313609655887109540e+00 -7.029212237775539052e+00
5.574256964512017021e+00 -7.950145855006539364e+00
6.478757509840022522e+00 -7.841850883350673485e+00
7.649779263082933767e+00 -8.787513273636932354e+00
6.191806104802701327e+00 -7.656811443592218325e+00
7.231888867397515241e+00 -8.739761160150891328e+00
5.691266275303945577e+00 -8.882164784296776361e+00
7.070304581065826710e+00 -7.765959131560336459e+00
6.398894011997910525e+00 -7.123011032123137909e+00
7.070304581065826710e+00 -8.217898777053335380e+00
5.379241446525497850e+00 -8.403790933124028584e+00
7.695282883946457986e+00 -7.274794535703804854e+00
5.449818491130145048e+00 -7.143476223617161835e+00
5.871423468110549493e+00 -8.284410649408897598e+00
7.269963325671085386e+00 -8.449837613985579310e+00
5.278019106237252345e+00 -8.780691543138914312e+00
7.131595172433023322e+00 -8.797745869383930994e+00
7.353541404808165538e+00 -7.767664564184840970e+00
7.695282883946457986e+00 -8.180379259314292995e+00
5.691266275303945577e+00 -7.296965159822327962e+00
6.478757509840022522e+00 -8.765342649518402141e+00
6.033936399765991609e+00 -9.088522131861509479e+00
5.691266275303945577e+00 -7.599679450671406045e+00
6.828856796892026182e+00 -7.694330961331260710e+00
7.231888867397515241e+00 -8.680071018293318730e+00
5.824991201923268136e+00 -8.726117699154855245e+00
7.734285987543763952e+00 -7.305492322944836303e+00
5.920641670269048973e+00 -8.378209443756489350e+00
6.763851624229843651e+00 -6.963553081732215766e+00
6.033936399765991609e+00 -8.785807841012427843e+00
7.231888867397515241e+00 -8.729528564403864266e+00
6.763851624229843651e+00 -8.629760755870506728e+00
5.647619945087910764e+00 -6.827971188084318577e+00
5.278019106237252345e+00 -8.425108840930292331e+00
7.675781332147803226e+00 -8.200844450808304487e+00
5.449818491130145048e+00 -7.748904805315319777e+00
5.787845388973465788e+00 -7.496500776889043038e+00
7.621919903370574900e+00 -9.033948287877450412e+00
7.711069854450130379e+00 -7.058204592392067767e+00
6.261454504083587835e+00 -6.983165556913988326e+00
5.824991201923268136e+00 -7.773633578370592545e+00
6.708132904805125918e+00 -8.280999784159902788e+00
6.261454504083594941e+00 -8.452395762922328970e+00
7.816935421357101177e+00 -7.810300379797382675e+00
7.845723426393213629e+00 -7.158825117237677560e+00
5.647619945087910764e+00 -7.839292734413916719e+00
5.974503099046273746e+00 -8.298054110404912365e+00
6.539119455883465548e+00 -7.169057712984688635e+00
6.708132904805125918e+00 -8.488209848036866845e+00
5.920641670269048973e+00 -8.654489528925779496e+00
5.787845388973465788e+00 -8.182084691938783294e+00
6.828856796892026182e+00 -8.458364777108080546e+00
7.131595172433023322e+00 -8.118130968519963631e+00
7.353541404808169091e+00 -8.739761160150891328e+00
5.608616841490601246e+00 -7.855494344346681146e+00
5.920641670269048973e+00 -7.506733372636055890e+00
7.019229088259820060e+00 -8.553869004080183913e+00
6.594838175308183281e+00 -8.949529372964605045e+00
7.190099827828973389e+00 -7.436810635031477545e+00
7.441762710563974537e+00 -8.894102812668307934e+00
6.398894011997910525e+00 -8.328751897645936708e+00
7.479837168837534023e+00 -6.930297145554430216e+00
7.596846479629448368e+00 -7.499911642138044954e+00
6.708132904805125918e+00 -8.378209443756496455e+00
7.851295298335685402e+00 -6.995103585285498582e+00
6.087797828543216383e+00 -8.190611855061291635e+00
7.070304581065826710e+00 -9.104723741794288117e+00
6.651485540056654600e+00 -9.172941046774354845e+00
6.322745095450791553e+00 -7.643167982596207111e+00
6.539119455883465548e+00 -8.854025145992494572e+00
7.190099827828973389e+00 -7.574950677616129724e+00
6.398894011997910525e+00 -7.262003791020042343e+00
5.920641670269048973e+00 -7.706268989702778072e+00
6.135158740054230009e+00 -7.716501585449776712e+00
7.829007810565791203e+00 -8.172704812504022698e+00
7.621919903370574900e+00 -8.480535401226610759e+00
6.944008817036447567e+00 -8.420845259369038160e+00
6.893861969554194502e+00 -7.157119684613176602e+00
6.261454504083587835e+00 -6.991692720036496667e+00
5.348596150841899544e+00 -7.636346252098196175e+00
6.763851624229843651e+00 -8.213635195492074104e+00
7.190099827828973389e+00 -8.642551500554276345e+00
5.787845388973465788e+00 -8.498442443783872591e+00
6.708132904805125918e+00 -8.367976848009490709e+00
6.398894011997910525e+00 -7.708827138639520626e+00
7.621919903370574900e+00 -7.175879443482697795e+00
6.983011920633757086e+00 -9.020304826881442750e+00
6.398894011997910525e+00 -6.807505996590296427e+00
7.512339755168621735e+00 -6.798978833467787197e+00
7.675781332147803226e+00 -8.867668606988530655e+00
7.313609655887105987e+00 -7.317430351316353665e+00
6.539119455883465548e+00 -8.130068996891480992e+00
6.087797828543216383e+00 -7.203166365474727328e+00
5.824991201923268136e+00 -8.165030365693766612e+00
6.033936399765991609e+00 -6.971227528542474516e+00
6.893861969554194502e+00 -8.431930571428303267e+00
6.322745095450798658e+00 -7.005336181032511433e+00
6.322745095450798658e+00 -7.177584876107196976e+00
7.787218770997249351e+00 -8.961467401336108196e+00
7.823435938623319430e+00 -8.313403004025431642e+00
7.800219805529685857e+00 -7.503322507387050422e+00
5.403386224942863691e+00 -8.452395762922328970e+00
5.403386224942863691e+00 -7.897277443646984807e+00
7.070304581065826710e+00 -7.620997358477680450e+00
7.231888867397515241e+00 -6.903010223562400682e+00
6.322745095450798658e+00 -9.104723741794288117e+00
6.763851624229843651e+00 -6.860374407949854536e+00
6.763851624229843651e+00 -8.993017904889399006e+00
5.871423468110549493e+00 -7.541694741438345062e+00
5.475820560195018061e+00 -7.030917670400038233e+00
6.594838175308183281e+00 -7.711385287576277392e+00
6.828856796892026182e+00 -8.616970011186737111e+00
7.861510396896882469e+00 -8.717590536032361115e+00
6.261454504083587835e+00 -7.534020294628088976e+00
5.974503099046273746e+00 -7.506733372636055890e+00
7.842008845098227710e+00 -9.056971628308218669e+00
5.540825732857200592e+00 -6.756343017855241051e+00
6.033936399765991609e+00 -7.878517684777463614e+00
5.475820560195018061e+00 -8.066115273472661329e+00
5.824991201923268136e+00 -6.839909216455831498e+00
5.691266275303945577e+00 -6.877428734194872106e+00
5.871423468110549493e+00 -7.017274209404023466e+00
6.594838175308183281e+00 -8.094254911776943118e+00
7.269963325671085386e+00 -8.250301996918864234e+00
7.695282883946457986e+00 -6.955878634921958792e+00
6.708132904805125918e+00 -9.084258550300262414e+00
7.795576578910960563e+00 -7.010452478906017859e+00
6.651485540056654600e+00 -7.786424323054362162e+00
7.720356307687588071e+00 -8.153092337322263461e+00
7.231888867397515241e+00 -7.961231167065804470e+00
6.539119455883465548e+00 -8.912862571537829126e+00
6.893861969554194502e+00 -8.930769614095083853e+00
7.544842341499713001e+00 -8.823327358751470229e+00
5.188869155157703972e+00 -7.525493131505569977e+00
7.019229088259820060e+00 -7.344717273308383199e+00
5.302163884654618187e+00 -6.780219074598266005e+00
7.829007810565791203e+00 -8.367976848009490709e+00
5.348596150841899544e+00 -9.059529777244989646e+00
5.324451372424505280e+00 -7.467508422272512547e+00
7.269963325671085386e+00 -6.851847244827343530e+00
6.478757509840022522e+00 -6.854405393764096743e+00
5.348596150841899544e+00 -8.517202202653393783e+00
5.426602358036518581e+00 -7.638051684722697132e+00
6.944008817036447567e+00 -6.788746237720776122e+00
6.983011920633757086e+00 -7.343011840683878688e+00
7.675781332147803226e+00 -7.317430351316353665e+00
6.033936399765984504e+00 -7.516965968383061636e+00
6.708132904805125918e+00 -7.317430351316353665e+00
7.231888867397515241e+00 -7.803478649299378844e+00
5.787845388973465788e+00 -9.094491146047261054e+00
7.800219805529685857e+00 -8.002161550053841665e+00
5.743270413433691601e+00 -7.628671805287936536e+00
7.269963325671085386e+00 -7.494795344264545633e+00
7.810434904090890029e+00 -7.003630748408010476e+00
7.353541404808169091e+00 -7.216809826470743872e+00
5.203727480337619227e+00 -7.361771599553399881e+00
6.651485540056654600e+00 -8.651931379989036941e+00
7.711069854450130379e+00 -7.614175627979673067e+00
6.322745095450791553e+00 -7.419756308786460863e+00
6.478757509840022522e+00 -8.091696762840186352e+00
5.743270413433691601e+00 -9.010924947446682154e+00
6.191806104802694222e+00 -7.206577230723731020e+00
7.131595172433023322e+00 -8.844645266557733976e+00
7.019229088259820060e+00 -7.240685883213764384e+00
7.231888867397515241e+00 -6.925180847680923790e+00
6.594838175308183281e+00 -8.246038415357602958e+00
6.191806104802701327e+00 -7.445337798153985887e+00
5.379241446525497850e+00 -7.167352280360185901e+00
5.379241446525497850e+00 -8.791776855198179419e+00
6.322745095450798658e+00 -8.236658535922842361e+00
7.596846479629448368e+00 -8.636582486368524769e+00
5.192583736452661469e+00 -7.140065358368156367e+00
6.261454504083602046e+00 -7.088902379633102768e+00
5.302163884654618187e+00 -7.696889110268017475e+00
5.871423468110549493e+00 -8.825032791375974739e+00
5.647619945087910764e+00 -7.773633578370592545e+00
5.691266275303945577e+00 -7.389058521545429414e+00
7.190099827828973389e+00 -7.702858124453769051e+00
7.131595172433023322e+00 -6.756343017855241051e+00
5.574256964512017021e+00 -7.586888705987643533e+00
7.572701701212068315e+00 -7.047971996645058468e+00
6.539119455883465548e+00 -8.673249287795300688e+00
6.478757509840022522e+00 -8.257976443729120319e+00
7.711069854450130379e+00 -6.860374407949854536e+00
7.711069854450130379e+00 -8.747435606961147414e+00
7.131595172433023322e+00 -8.033712053607132475e+00
6.135158740054222903e+00 -8.284410649408904703e+00
7.479837168837534023e+00 -6.952467769672953324e+00
5.647619945087910764e+00 -7.880223117401968125e+00
6.893861969554194502e+00 -7.813711245046391696e+00
7.695282883946457986e+00 -6.945646039174945940e+00
6.322745095450798658e+00 -7.429988904533473715e+00
7.596846479629448368e+00 -7.068437188139078842e+00
5.199084253718893933e+00 -7.436810635031477545e+00
5.691266275303945577e+00 -9.062087926181732200e+00
7.269963325671085386e+00 -7.537431159877087339e+00
6.708132904805125918e+00 -7.389058521545429414e+00
6.398894011997910525e+00 -8.233247670673847551e+00
7.070304581065826710e+00 -8.028595755733618944e+00
6.893861969554194502e+00 -7.159677833549928039e+00
5.359739894726828879e+00 -7.494795344264545633e+00
7.441762710563974537e+00 -7.841850883350673485e+00
7.441762710563974537e+00 -7.823943840793404547e+00
5.974503099046273746e+00 -7.748904805315319777e+00
6.893861969554194502e+00 -9.145654124782311101e+00
7.019229088259820060e+00 -8.155650486259006016e+00
5.787845388973465788e+00 -7.432547053470223375e+00
5.278019106237252345e+00 -6.769986478851255818e+00
6.708132904805125918e+00 -8.280999784159902788e+00
5.787845388973465788e+00 -6.831382053333321380e+00
6.135158740054230009e+00 -7.189522904478712562e+00
5.608616841490601246e+00 -6.769986478851255818e+00
5.743270413433691601e+00 -6.780219074598266005e+00


==> values_for_1stage_plot.txt <==
0.317499048 -0.638116343
0.188437822 2.180619665
0.199016731 0.433297634
0.316441157 3.373050741
0.148238456 0.235544672
0.276241791 1.823481672
0.179974695 1.46634368
0.181032585 1.62572871
0.145064783 3.092648612
0.277299682 0.235544672
0.31961483 -0.995254336
0.148238456 -1.511777358
0.318556939 4.603849749
0.179974695 1.147573619
0.270952336 -0.995254336
0.324904284 -0.995254336
0.316441157 6.427907642
0.323846394 -3.259099389
0.272010227 2.856527718
0.317499048 1.109205687
0.178916804 2.340004695
0.322788503 1.982866703
0.137659546 1.147573619
0.330193739 1.147573619
0.322788503 1.185941551
0.330193739 -0.638116343
0.328077957 -3.616237381
0.191611495 -1.314024396
0.316441157 -0.995254336
0.142949001 2.378372627
0.318556939 0.949820657
0.330193739 0.433297634
0.144006892 -5.363559412
0.328077957 -2.742576366
0.318556939 2.499389726
0.327020066 4.087326726
0.324904284 1.861849604
0.139775328 0.471665566
0.282589136 2.499389726
0.325962175 -1.511777358
0.322788503 3.21366571
0.317499048 -1.154639366
0.231810861 0.076159642
0.325962175 0.592682665
0.149296347 0.631050596
0.330193739 2.218987596
0.334425303 0.076159642
0.321730612 -2.742576366
0.145064783 -0.797501373
0.231810861 -2.028300381
0.320672721 1.982866703
0.282589136 0.076159642
0.14189111 1.543079543
0.31961483 2.499389726
0.320672721 -0.638116343
0.318556939 0.752067695
0.233926643 1.823481672
0.277299682 0.076159642
0.23075297 1.109205687
0.191611495 2.340004695
0.329135848 1.62572871
0.324904284 -0.995254336
0.204306186 -1.116271434
0.138717437 3.768556665
0.137659546 0.433297634
0.191611495 2.89489565
0.145064783 4.164062589
0.323846394 -0.440363381
0.284704918 1.504711612
0.134485874 -0.956886404
0.316441157 -0.995254336
0.146122674 2.813062244
0.236042425 4.64221768
0.225463515 2.499389726
0.325962175 -1.511777358
0.138717437 -0.083225389
0.233926643 2.378372627
0.226521406 0.988188589
0.316441157 3.927941695
0.184206258 4.125694657
0.237100315 2.576125589
0.317499048 -0.12159332
0.194785167 3.411418672
0.276241791 4.839970642
0.187379931 -2.028300381
0.140833219 -0.995254336
0.237100315 6.982798597
0.238158206 0.790435627
0.321730612 -1.868915351
0.320672721 8.889505658
0.272010227 3.373050741
0.229695079 -1.154639366
0.237100315 4.285079688
0.31961483 0.752067695
0.135543765 -0.242610419
0.323846394 -0.12159332
0.137659546 0.631050596
0.328077957 -1.314024396
0.333367412 -0.044857457
0.321730612 -0.12159332
0.149296347 -0.12159332
0.138717437 2.340004695
0.14189111 2.218987596
0.239216097 0.195443731
0.183148367 2.378372627
0.193727276 -3.616237381
0.323846394 -1.671162389
0.281531245 1.46634368
0.197247351 -0.242610419
0.193727276 0.631050596
0.332309521 0.828803558
0.325962175 2.933263581
0.151412128 3.328769505
0.274126009 1.861849604
0.31961483 -0.280978351
0.320672721 0.592682665
0.191611495 -0.242610419
0.148238456 -1.473409427
0.151412128 2.89489565
0.191611495 4.361815551
0.182090476 3.05428068
0.327020066 -0.12159332
0.327020066 1.823481672
0.232868752 2.537757657
0.151412128 -2.742576366
0.323846394 -1.511777358
0.324904284 1.46634368
0.329135848 1.46634368
0.287878591 3.488154536
0.146122674 2.218987596
0.324904284 3.21366571
0.325962175 0.752067695
0.320672721 2.378372627
0.226521406 -1.314024396
0.317499048 1.306958649
0.182090476 4.285079688
0.33125163 1.62572871
0.336541085 0.631050596
0.330193739 0.592682665
0.148238456 1.543079543
0.316441157 2.499389726
0.329135848 -1.511777358
0.332309521 0.828803558
0.325962175 -2.028300381
0.320672721 1.109205687
0.188437822 3.252033642
0.316441157 3.21366571
0.283647027 -1.314024396
0.142949001 0.273912604
0.136601656 -0.12159332
0.140833219 2.218987596
0.322788503 -0.12159332
0.322788503 1.109205687
0.276241791 2.933263581
0.323846394 1.62572871
0.228637188 1.109205687
0.227579297 6.109137582
0.321730612 -1.868915351
0.191611495 -1.314024396
0.199016731 -0.638116343
0.228637188 3.05428068
0.14189111 4.164062589
0.151412128 0.381110393
0.320672721 1.46634368
0.134485874 3.05428068
0.134485874 4.323447619
0.327020066 3.373050741
0.323846394 2.499389726
0.181032585 1.185941551
0.14189111 0.631050596
0.317499048 -0.995254336
0.190553604 2.218987596
0.279415464 2.499389726
0.31961483 2.340004695
0.317499048 0.752067695
0.187379931 5.91138462
0.323846394 1.861849604
0.320672721 0.235544672
0.321730612 -0.12159332
0.229695079 -0.995254336
0.317499048 4.246711756
0.322788503 0.752067695
0.225463515 2.89489565
0.136601656 1.823481672
0.281531245 2.856527718
0.23075297 5.554246627
0.323846394 3.145068273
0.321730612 1.62572871
0.280473354 -0.797501373
0.323846394 4.087326726
0.31961483 -0.995254336
0.323846394 0.235544672
0.321730612 1.982866703
0.148238456 3.328769505
0.321730612 3.373050741
0.280473354 -0.242610419
0.324904284 -0.12159332
0.192669386 -0.995254336
0.199016731 -0.638116343
0.338656866 2.856527718
0.325962175 -0.995254336
0.323846394 1.62572871
0.325962175 -0.12159332
0.184206258 1.982866703
0.329135848 0.752067695
0.228637188 2.697142688
0.274126009 1.504711612
0.194785167 2.933263581
0.318556939 1.982866703
0.185264149 -1.116271434
0.330193739 -0.797501373
0.325962175 0.752067695
0.316441157 4.48283265
0.231810861 0.592682665
0.159875256 3.05428068
0.277299682 1.109205687
0.18632204 -0.995254336
0.329135848 -0.280978351
0.23075297 3.570803703
0.185264149 -0.995254336
0.338656866 1.109205687
0.329135848 5.318125733
0.237100315 3.05428068
0.320672721 -0.440363381
0.321730612 -1.868915351
0.327020066 2.856527718
0.142949001 2.537757657
0.323846394 -0.12159332
0.320672721 2.856527718
0.324904284 4.285079688
0.327020066 0.752067695
0.329135848 -1.671162389
0.148238456 -0.440363381
0.155643692 4.718953543
0.188437822 2.059602566
0.194785167 2.073654295
0.150354237 0.273912604
0.328077957 0.235544672
0.277299682 2.576125589
0.321730612 -1.154639366
0.239216097 2.856527718
0.138717437 4.48283265
0.320672721 2.856527718
0.146122674 0.669418528
0.317499048 4.125694657
0.318556939 -0.069173659
0.322788503 2.856527718
0.137659546 5.433229528
0.327020066 -0.12159332
0.278357573 0.592682665
0.317499048 2.499389726
0.318556939 -2.742576366
0.234984534 5.873016688
0.179974695 -0.995254336
0.33125163 0.790435627
0.316441157 3.21366571
0.327020066 -0.12159332
0.320672721 -0.12159332
0.233926643 0.949820657
0.324904284 2.856527718
0.234984534 -2.385438374
0.31961483 4.246711756
0.145064783 -4.132760404
0.31961483 3.05428068
0.316441157 2.856527718
0.284704918 1.109205687
0.146122674 0.273912604
0.31961483 1.46634368
0.280473354 1.46634368
0.18632204 -0.599748411
0.2751839 2.62831283
0.317499048 1.109205687
0.146122674 0.949820657
0.140833219 1.664096642
0.291052264 -0.083225389
0.31961483 -0.638116343
0.321730612 0.752067695
0.31961483 2.499389726
0.14189111 3.449786604
0.233926643 3.730188733
0.321730612 -0.280978351
0.325962175 -0.12159332
0.321730612 -0.280978351
0.328077957 2.856527718
0.322788503 4.960987741
0.323846394 -0.12159332
0.183148367 1.109205687
0.325962175 3.449786604
0.323846394 1.109205687
0.322788503 0.752067695
0.151412128 2.059602566
0.183148367 7.460953688
0.134485874 3.768556665
0.277299682 1.62572871
0.2751839 1.306958649
0.182090476 0.592682665
0.31961483 2.499389726
0.284704918 -1.314024396
0.227579297 3.647539566
0.316441157 -0.995254336
0.332309521 1.664096642
0.31961483 1.62572871
0.327020066 -1.868915351
0.273068118 1.62572871
0.316441157 0.235544672
0.183148367 4.718953543
0.138717437 4.64221768
0.31961483 -0.995254336
0.146122674 4.246711756
0.140833219 2.021234634
0.327020066 -0.956886404
0.137659546 2.856527718
0.225463515 1.109205687
0.150354237 7.856459612
0.140833219 0.433297634
0.225463515 6.427907642
0.145064783 2.059602566
0.14189111 2.933263581
0.31961483 1.504711612
0.318556939 1.62572871
0.182090476 4.801602711
0.134485874 1.62572871
0.31961483 0.235544672
0.183148367 0.235544672
0.138717437 -3.259099389
0.184206258 0.752067695
0.272010227 -0.12159332
0.227579297 4.285079688
0.225463515 0.433297634
0.273068118 0.949820657
0.318556939 0.287964333
0.317499048 1.62572871
0.253385657 1.237951393
0.142949001 -0.280978351
0.316441157 -0.069173659
0.281531245 1.109205687

